Exact simulation of coupled Wright-Fisher diffusions

In this paper an exact rejection algorithm for simulating paths of the coupled Wright-Fisher diffusion is introduced. The coupled Wright-Fisher diffusion is a family of multidimensional Wright-Fisher diffusions that have drifts depending on each other through a coupling term and that find applications in the study of interacting genes' networks as those encountered in studies of antibiotic resistance. Our algorithm uses independent neutral Wright-Fisher diffusions as candidate proposals, which can be sampled exactly by means of existing algorithms and are only needed at a finite number of points. Once a candidate is accepted, the remaining of the path can be recovered by sampling from a neutral multivariate Wright-Fisher bridge, for which we also provide an exact sampling strategy. The technique relies on a modification of the alternating series method and extends existing algorithms that are currently available for the one-dimensional case. Finally, the algorithm's complexity is derived and its performance demonstrated in a simulation study.

==> fig/Histogram2d_1.txt <==
1.45033978334101e-82,5.65949063374515e-29
1.93224401047833e-42,0.776444102484625
1,0.637657476313511
0.231100587467143,1
0.319451077384092,0.246923356595021
0.549901706037817,0.999999999999902
0.614594424562533,1
1,0.419439951599564
1,0.230688683461915
1,0.49413968382595
1,0.731734875033327
7.7762352773751e-23,0.0678078016281002
0.497197791933728,9.77744123180891e-31
0.514120321435084,0.00862701741630243
1.72453788017277e-107,0.999137358790054
0.503646968297202,7.71132832673222e-40
0.60179981256408,0.43624625384805
1,1
1.08055145072072e-70,0.00244510504125131
0.999999996182471,0.592580771600245
0.999999999730244,0.647522416157033
0.999999999936501,1
1.42745260879526e-116,0.990768044447322
0.999999999995991,0.941975315568252
0.206281296728938,0.396725756912079
0.878860394424547,0.306051944501527
1,0.315132717519045
0.154188913265784,0.804481977202757
0.000606371581312819,5.85834282813754e-95
0.49128310733101,0.690980535332434
1,0.984788739406976
0.25743933168563,4.37049957465417e-27
0.204979134945424,0.00471367694000829
2.76377899903458e-27,1
9.56985077730737e-25,0.140256389398626
0.422156738013321,0.933867463906417
0.43380648251979,0.336851775349046
0.201407040103224,1
1,0.924505126241666
0.309553523933149,1.10499837093499e-06
0.00350637644392129,1
0.612846318006859,1
0.217871089762774,1
1,0.0909554482933796
1,0.844919531093331
0.267301802384185,0.999999999819173
2.36487189048784e-15,2.22151751302808e-05
0.999999999999998,0.404936322233596
1,1.75649748316559e-06
3.487246789962e-58,0.683165214950946
2.96682529673014e-35,0.73357297873631
0.999972668721813,0.489681042600227
0.47867276590872,1.43837220582823e-24
0.485873204582871,0.99948494350485
0.220303951662463,0.14789396683913
1,0.999999999975983
1,3.96603574534513e-83
5.0559439046568e-30,0.849993153953897
3.88800132579308e-23,3.98324886718158e-49
0.342204965069084,0.00434351345249961
1.54481777525724e-55,1
0.20787251217246,3.65764837449645e-158
0.370122127713783,0.643284305232253
1,1
0.646949208838662,1.82508036723341e-45
1,0.392159736037447
0.473064843542924,0.345691171329799
1,0.0988746403547652
0.754455424266649,3.14790711872914e-35
0.35330323425056,0.166358630601231
1,0.609848026920211
0.587913686215257,0.999332785510044
1.664276600143e-29,6.75839436175872e-57
8.95026772917288e-178,0.677973256387121
0.44199238275674,7.37617635259292e-80
0.0869363028298817,0.832398613729182
0.698773662842968,0.905486827465729
0.787642191064599,2.39606678311789e-40
0.215896237330451,1
0.902246656165212,1
5.45935396835936e-80,0.821568296421914
0.999999999999999,1
0.750656343922592,0.113371457764882
0.688815642581398,3.43693120402794e-14
0.915923519362993,1
9.01375901711787e-17,0.479964887604733
0.999795380004153,0.725254686737689
1,1.15460710305152e-12
3.11453405726806e-36,3.64677883553415e-50
0.318567480200248,0.758426597445372
0.999806804851844,1
0.252791188293005,0.844804514640381
1.28002236935789e-42,0.547819180385683
0.266449200243397,8.60144122532177e-53
0.418162381513333,0.869955668777976
0.999999999941268,0.0651352563754991
0.99999053180286,4.3788016958986e-57
0.99982067646103,0.124043215391703
1,1.04033160409634e-34
3.95773220727497e-40,1
1.10293908040281e-15,0.714599646423193
0.999994344812638,0.621814752842551
4.51780412470863e-64,0.999999999994883
1,1
9.45677693725048e-34,0.640872825939954
0.485032811846267,1
0.296135528174181,0.117843517617442
0.240527373404701,0.999999999997045
1,1.18009134281046e-73
0.357717254529567,1
0.701382957396877,1
8.77897543531017e-86,1
1,1.54945492289529e-126
0.9161397365572,2.63623643562619e-18
6.44862254840497e-23,0.622493851078464
1.21361165794843e-20,0.0912301273013861
1,0.20194209664072
0.890305056118549,0.274832141155373
0.529946987490079,0.299883253748429
1,0.34291961103065
0.899256093672835,1.98488147969342e-15
0.384885989593617,1.98638522952321e-40
0.378245498076768,0.30826181236023
0.9999996120676,0.739922490133311
0.522196956310272,0.727077089867783
0.221248467920291,1
0.999939646563456,1
1,0.879669484814654
0.99997527936327,1
0.133892197731764,4.52967003745447e-150
0.999999753588909,0.607533641093746
0.843676125478569,2.60016984873221e-11
0.0188381567185269,0.000163520938450089
0.0919570576668277,1
6.32161024351151e-120,1
0.950019772832408,0.125204187754513
4.70753772960694e-40,0.999998627723625
0.499628242239065,0.0578626708221278
0.961156882376431,0.999936067515066
0.903482064560613,0.105774555742336
0.0419632939682826,9.03286685085975e-19
0.167587831973002,1
1,0.339355930489617
4.75874698785339e-21,0.142165590525794
0.264820105743775,1
1,1.9475573077053e-08
0.345379181876058,1.11238951478451e-15
0.997927311248886,1
1,0.960955360125663
0.0867112663096934,2.47104868065288e-09
7.35466588541338e-20,1.33152278247375e-37
0.587127985497127,0.855205049852321
0.846429062477492,3.02356942732685e-27
1.69542603771504e-07,1
1,0.27397356278296
1.67959425666838e-13,1
0.299203097464955,0.691517822689514
6.587906695007e-14,3.88969857149119e-07
0.897489457653016,0.31915486465368
6.31993858202705e-08,0.963196012232075
5.16727593266009e-47,7.27100600282592e-72
1,1
0.631355559863855,4.07754198510811e-44
1.32793046219511e-22,1
1.42715513763557e-45,0.164933493007385
1,0.224643082597991
1.86808642357122e-26,1.83491497380751e-16
0.0106496929413481,3.46608933053461e-16
1,5.06448105806692e-13
0.503772800870511,0.999999999999999
0.542426445702294,5.05302611102137e-52
1,1
1,4.81157458171984e-41
0.828387938590708,0.954015161901931
2.53620237524708e-15,1
0.074686123186792,0.591507852896417
0.95397209000382,0.65730087859785
0.0523783164127063,0.856254591307206
5.2156127567307e-35,7.25296991767387e-08
1,1
2.26144924353169e-56,1
1.03414393274779e-26,1
1.50873054849085e-54,0.101863406366708
2.85169149061756e-47,1
1,0.0132801141844405
0.383841065397252,0.999516124055499
0.060615751291993,0.459164288266811
1,0.755731196966012
0.6207207188052,4.33966311300086e-07
2.76513735609283e-26,0.183927234640517
7.97104201817126e-16,0.280503078075727
1,0.156353137871439
0.832440040828975,1
0.634982148846988,0.230245854426489
1.64793805740274e-13,9.06448792932409e-46
0.999992397598865,7.57469281071395e-62
0.999999977259626,7.64694698359384e-15
0.399210053306995,1
5.23233238329231e-44,1
1,9.36303497135063e-121
1,0.543551159921025
1.16926240875582e-64,0.71584457304931
0.893897339855241,1
0.173217456288773,0.573151686965505
8.82008047742228e-45,0.635095430246008
4.07614788092563e-40,1.2068621386706e-11
0.669086150229546,0.18575918955037
0.683094625098996,0.000272680360736498
0.441564993248369,0.798692920454228
1,3.67597316382466e-30
0.999999999999959,1
0.999999999426803,0.38922201237164
0.769694381759635,0.115138774934866
0.301581970521531,0.316905712462589
1.46230161462589e-50,7.45315471487536e-64
1.04802209827398e-26,0.704079485125639
0.0971240756402075,0.975237397427155
2.58180256640726e-105,1.60879568612514e-80
1,6.11212725155117e-39
0.0937593384313574,6.35092329927516e-39
0.542798041701599,0.528612572274387
6.90002315178128e-113,6.11531183069303e-48
1.85325739149012e-05,0.671619868840947
0.271226024049402,0.587446930142162
0.214856875618851,0.488863094658339
0.148128171743243,0.438686112425178
0.0260238907029733,1
0.899179179046842,1
0.711014230083307,0.533282891165356
0.941601167779802,6.79930950234878e-55
1,0.999999999999998
0.891272314317152,0.449647298827997
0.445130624353298,1
0.650686488641597,0.932416239025066
0.511667168730636,0.451549898874114
0.816372840032821,0.805516212786351
0.262994566193424,0.999144793283848
0.999999999999934,6.2821074305391e-32
2.78090775597271e-54,3.3329291421389e-08
0.999997114192142,0.0420632973459107
3.70100848826951e-35,5.11346405613699e-11
0.392398434809018,0.939968769068798
0.902721537197081,1
2.63969417765086e-113,1
2.7690155941912e-18,0.586699260721779
0.981884928148184,0.999999570799838
0.29158433068463,0.21682228685886
1,0.584044128486187
1.47655850617033e-55,0.00375865397467238
2.32656041565512e-15,2.42586441787406e-16
3.00938338256686e-27,0.999999999999999
0.714883605195822,0.0877574386357656
1.81806968649263e-25,0.228877582800777
1.2357179244331e-31,0.216368817844994
0.882289808735814,0.65247024321414
0.745675838057037,1
1,0.980785384953999
0.968497401833231,8.64854184711676e-31
0.389934909568536,0.537068356257021
0.0213007974015188,1
1.43002064147759e-66,3.28937918303283e-06
0.999999996216229,0.605912049943909
1,1
5.89565012985145e-54,0.975044043740314
0.999999999999742,0.685680607111413
0.115534360270027,0.639557237708459
0.318293808901561,0.350523662512503
2.58216790557887e-46,0.934335767208556
0.481514623924865,1
0.693036913540377,1
7.19464362159431e-09,0.114674572975423
0.971116623944557,1
5.58559148121608e-57,0.0930967815869784
0.571687934250767,2.69396201287437e-18
1,2.89817504417924e-76
4.15308492937143e-133,1
0.408585894431503,0.514890650805485
0.0483400244198074,0.0846877821375318
2.26210614056957e-40,0.635124543715007
0.530593420325371,1
0.827840686818794,1
5.45697056486618e-11,0.343716137833696
0.0055329538632325,0.348431826480366
1.12415288364697e-175,0.262512721141337
0.607442864075831,0.50461864651212
1,0.175031267796882
8.02474359380247e-74,1
1.09037457292525e-27,1
1.58915585632114e-27,1
8.66383647077721e-26,0.551749628599924
0.999999999999869,0.944474216598204
0.0913244466864167,0.230688816642847
0.233064021975039,1
0.107335134524218,3.77337030735664e-55
0.362506640789384,5.35010099842185e-16
1.38143409874476e-56,1
0.910437884555363,0.825009747314215
0.363250430783987,3.06075117727328e-05
0.138715584218854,0.18080770550386
4.24712911110242e-67,1
1,0.9472087834726
1.53866320832834e-19,0.371398708343529
0.329646754033835,1.89723313522386e-10
0.732536108677128,1
1.59119427862544e-40,0.013356645214416
0.693291291152968,0.372010771466942
0.15878705545268,0.707047883489133
1,1
1,1
0.04992703049826,6.73099169513148e-131
3.55695354318574e-77,0.168390838217984
0.222254378976941,1
1.33729045851362e-08,0.544899249454024
1.68970764210465e-17,0.166026257655031
0.43825207386511,0.999999999999876
0.261964779023093,0.9725827820301
0.999999999975875,1.02505906946645e-31
1,1
5.46190981571561e-18,0.685211177649968
2.8809836866862e-14,0.605491780127552
9.81118430021734e-18,1
0.910615658147579,1
0.997001592942015,0.0215084732687188
0.722928089384087,0.999999999371377
0.00396818989483875,0.546683394787759
2.1468553636681e-115,0.102211225742088
1.04461460583202e-29,0.0456417854795674
1,0.655594312635914
4.88642549054282e-10,6.84193772598279e-33
0.506894377185492,0.209957465852958
0.4876350992988,0.46440311802902
0.826169721806515,1
1,6.60060610279636e-38
1,5.64881360105006e-74
3.38997635086347e-46,0.999568553783023
1,2.17268452527523e-29
0.298649157890018,0.718650413337559
1,0.404709268211558
0.120801244105092,1
0.379332658662061,0.140360817806098
0.256073287262318,1.21482805238403e-65
0.68873149363946,1
1.10262227150793e-11,4.14293739300427e-13
0.0489032410895978,8.26681595181718e-83
0.796880708237415,0.0549441814143799
0.290987886535668,0.999946427238474
1.40378931293243e-49,0.516502763644674
7.41520611353989e-08,0.796858673170685
0.41433582596472,0.999579458137867
0.0930549758467028,0.999999999999998
0.249424099976185,0.999999999999485
0.268353239524766,0.488136273740547
9.14727645369753e-30,0.935484766750982
0.497091890871623,0.510859632400829
0.663148162957237,0.613396039001046
0.256603318353116,0.991643004283404
0.209317549254148,1
0.0885214134573874,1
0.645186737249682,0.819442762283976
0.362753731799059,8.13272001037972e-21
1.68454369997768e-32,0.573658578277639
0.724592410754907,0.840853226529896
0.542175398399965,0.443728765783044
0.313089935929228,0.161380767640726
0.487755035006756,0.108156134946464
0.968509418035334,0.999939802126654
1.10157688576987e-13,0.422987131800851
0.565278635677722,0.262645761656073
0.00988577936414557,0.0655709905853793
0.368945645692116,1
5.97992303075516e-26,0.834641378519692
0.241460541495112,0.409476442457593
0.999999999999989,0.743368596530365
0.927032601073055,0.826920228692812
0.399502701821034,0.659875195643201
1,0.442586178896272
0.0105452470114425,1
1.83396041376538e-39,0.65740418064922
1,0.999999695397626
0.46495915644788,1
1.26282946826376e-07,1
0.152465504788393,1
0.0870772694355847,0.2913920695044
1.79375807440385e-14,0.49283478082383
0.545151723612417,0.650807446815711
1,5.22033081918658e-47
0.384165161462791,1
1.53325164354448e-23,0.301306399718369
0.581658835442478,0.393672801069284
0.0981292370441127,0.860987229809368
4.24397529893712e-110,0.842372737976713
0.103277487220393,0.266251926143221
1,0.163827783369821
1.46898910057796e-20,0.508840797554432
0.444326979959153,0.321785644705809
0.688140599404341,0.5410359826376
0.221086558623558,1.9125526993456e-31
0.079314803764791,0.856329846146169
0.350030635710666,0.0320670731418327
0.331830668452284,0.999999999921607
2.56950515612988e-14,0.43803871364342
0.0859550824442711,0.801532057945834
6.17335481198981e-77,0.676960559781273
0.708822165831902,0.143015805715492
1.4028208769127e-26,1
1,1
0.26288487053581,1
0.195904961731508,0.169514526532073
0.097672064466937,0.999999961828908
1.3399989323117e-79,3.09176887873821e-59
0.767760437197791,0.999999699313215
1,0.505287218095583
6.45777086873883e-27,0.6746133815189
6.66881244473506e-26,1
0.587632190651671,0.945599528085513
1,0.59326473002197
1.17406097392388e-05,1.44923892902899e-48
1,0.306663554897853
0.677775174707235,0.975583350839569
1.66047394613457e-14,0.312533571909164
0.878299418978835,0.37725628128058
0.329219057556448,0.999999999999999
1,0.159446499068852
0.582708664258896,1
0.999996080048254,0.254303335697599
1,0.240687173277119
0.72048508723354,0.0383167798288246
0.616330730327518,0.627173591390412
1.51301971975174e-44,0.26076326037782
0.150237758717763,0.507002288002402
0.258473888479028,0.716727286134246
9.55521413912052e-64,2.20460049451932e-29
1,0.0408069257241281
0.744787299780787,8.86840166502188e-52
0.273572173504289,1
7.34829012611239e-32,1
0.000153759546659835,0.742626935501695
0.105913138271775,2.54832489303413e-133
1,1
0.804327907233631,0.999981330323372
2.73413780213804e-105,1
8.76828044963171e-117,0.149140310260698
0.116102764516582,1.86383787367776e-20
5.4767085242752e-44,0.979912567968527
1.03834326544277e-64,1
3.07061107554432e-259,0.505476469574313
3.7034281455399e-43,0.839155864208706
4.03880874639439e-09,2.13162605336623e-08
0.435364113631206,0.781724333872119
1,0.294938172077058
0.761972814514934,0.789321530190691
0.584166296725336,0.999999998095274
1.61221348252517e-74,0.159798185420371
1.39246648473518e-28,1
1,0.0648916271258469
0.317413684888324,0.322456953713248
0.16358693984419,0.0558099995326197
0.0312553915811752,0.0780216996370047
0.999999922744552,3.1581409406797e-32
1,0.806267633566684
0.345327932296542,0.935874735906776
1,0.126790859845978
0.171738528741123,0.778984327196047
0.365891559378979,9.74341428000035e-42
0.567575735892116,0.676139480921319
0.0788644489678534,0.535283853862256
0.491942432336823,0.154179182103291
4.26771294016679e-08,0.652003920787717
3.63944374610802e-79,0.139403630600307
1,0.922478023070184
0.999999999999999,0.999999999999514
1.56356972347502e-14,2.4684657872607e-40
1,2.06390133724407e-18
1,0.118634306076479
9.67320599658076e-184,7.03958399147195e-05
0.0276283544918588,0.144194240268708
1.16887036197668e-50,0.85271795199897
0.738513763981587,0.506617956951249
0.655956165382794,8.30985633927857e-12
3.15646244883672e-43,4.54348052506158e-27
0.999989138554128,1
0.860393061177496,0.0937890792569635
8.25888473865742e-42,0.66432486742833
4.57284394125214e-11,0.979593663561637
0.999999999999534,2.29842432689912e-25
0.297730145128769,3.64107326764857e-38
0.99616861693802,0.999986480721846
1,0.391698382794614
0.324305576306366,0.999999999999512
1.64028378839533e-87,8.55885239677312e-74
0.999999790421962,0.396538932312293
0.699734882940224,6.79997213575187e-62
0.360383089697954,1
5.64517939955388e-124,1.5546839176242e-12
0.000252758084541553,1
0.374157776638669,2.4682186809238e-65
0.595945646265456,0.884931731245832
1.51390745358755e-26,0.919630711308672
0.607463844154382,0.0049493525040657
3.88424498477727e-06,3.710898147989e-119
0.771605373484264,1
0.528745258624191,2.90964010359582e-68
1,5.6975747911742e-63
1,1
0.970115138088295,0.999995655430443
1.07859658028635e-56,0.00555244599038709
0.985670438707815,2.31929557573631e-12
0.781581886702684,0.831247842356578
0.61537957937928,0.777220786149584
0.865431327106809,0.608670336570195
0.773087123584228,0.0699922123335495
0.999999999999998,0.00851223995881032
0.740083935161406,2.12035393117866e-11
0.928502681162383,0.719858691457063
1,0.0473141053522095
1,1
1.32104900867723e-55,0.148204890194206
0.32121721649279,0.438341598968246
3.72225169211637e-44,0.00605752060812266
0.27908818983379,0.905269613809587
1,0.790249932519115
0.745370170295765,1
0.668704381193193,0.743810709826688
1,0.999999999999998
1.38249125374509e-06,0.679898088818616
0.49354921572032,1
3.05818283508104e-62,1
0.465875756605649,0.400815736949782
0.329496715610311,0.602312306833033
1.37937594905462e-15,0.29808993673336
0.999999999999989,0.984110049575837
0.897048676597079,0.000864152452986385
0.250533879821449,1.51381013291072e-08
1,0.737273022488395
1,0.385339409532444
1.9097763132355e-95,0.377111353147588
0.994341830466612,0.098155872716719
1,0.917269137896306
0.836537176819621,1
1,0.856028220557789
1,0.8628452264653
0.99999999353783,7.48183887335087e-42
0.15759555205413,1.26275410706706e-07
1.21854496650127e-86,0.121074931321078
1,0.778049175845682
0.19686458746351,1
2.92318606027578e-40,0.894676335530665
0.648801062600011,1.59073683016564e-11
0.999999999999999,1.34227755994282e-33
0.999952517308465,1
0.893919560720607,0.980131721577692
0.740813502101625,0.777391204086172
0.000513169440364216,6.25575150510098e-15
0.700037413088217,8.47304322104076e-06
1,0.999999997227898
0.336879722365455,0.394535295002495
0.109890881219301,2.9658619098185e-44
0.790929354097797,1.26093580021371e-11
0.481945436570381,0.943669320741526
0.472262503239828,1
1,0.984558822084449
0.188018191422476,0.0964505050013057
0.183778161722086,0.612861365459919
0.682383379486005,1
0.999999999995418,0.6306643924717
1.21084564620773e-19,7.22644464820262e-225
0.999999999996955,0.188792740374758
0.00231819568147333,0.285286372569364
0.641821230158495,3.54450057925325e-11
0.0341056492703842,2.60550540236117e-94
0.085933494145899,3.17316647304246e-144
0.289902938174278,1.26454850816203e-66
1,0.976390646971189
2.49418533836914e-109,2.72300612000354e-25
0.902192967436826,6.78036480743522e-70
0.897686846860125,1
1,1
0.999999949458337,0.154646122342291
0.546039287434782,0.459054417998067
0.753770018378391,0.373389160225084
0.612112616242428,1
0.308488046133534,0.261557481700085
0.97673644076591,0.57686956886754
5.95835472421434e-30,2.58352713091188e-09
1.1347317820032e-91,0.999999999999988
0.704621732906644,0.232581794659083
4.59605342375625e-17,3.81655011450645e-26
1,0.922498708894704
0.371079299216336,0.507297222855606
1,1.57077364368969e-44
1.87248260450668e-175,1
0.0377744395265772,0.865549518954011
6.66538914339215e-51,3.44450900923078e-13
2.56453347416646e-33,0.47783455834241
0.340834907320141,0.575664167023852
0.123856149133862,2.1187724012995e-41
1.40063133957219e-61,4.06884144383074e-280
0.605808490135542,1
1,0.41400788882262
0.983244205949499,3.5368847804202e-45
4.75732450328715e-177,0.764560220050838
1,1
0.056495839367673,0.0430422157276653
3.91607660997909e-46,0.579159333854815
1,0.00657766698965003
1.13539384706554e-07,0.154389093232204
1,1
0.803789134339619,0.293492720721566
1,0.999999514253094
1,0.999999999356939
0.176139392830139,1
8.36720569305461e-05,1.98588467171075e-28
0.0986709134741452,7.26906223406224e-49
0.999999999875267,1
1.09062404872698e-06,1
1.19766068317444e-38,0.272347651519196
4.37709342409675e-43,0.109045849464045
1,0.999999999999999
1.2318557901623e-40,1
0.999999999996055,0.654422996615309
0.956708331740949,0.227481946175784
0.00268048660524588,0.362908300144148
1,0.091727064492674
1,4.09825453234652e-17
0.230914566229277,0.775873933537362
0.505105034584821,0.382762010842361
1,4.31744528973808e-85
0.625860325198757,0.525837518500483
1,1
0.678788444177912,1
0.100414504246143,0.763296539508572
0.113493886928425,0.644196404782094
0.233712453160931,0.79298365286813
0.189419001082428,0.157560458302555
0.586401429565334,0.999999986646811
2.38103058959187e-65,9.81421126574847e-35
1,0.216641131711246
0.84272290960556,0.440549179929758
0.722778627097055,1
0.380687291537758,1
1,0.29249237563494
0.780775664467273,1.6603530053271e-09
0.715339693954302,1
1,0.999999999999999
1,0.999999999995957
1.93030945039495e-138,1.00016507755106e-79
1,5.66624506639485e-13
0.91869065564735,1
1,0.999999999996446
0.999999999999995,0.0666145236711289
3.47725047884645e-60,9.24060189142254e-12
0.153067445317255,0.838671472788479
1,1
0.882097681280591,0.188645188641817
0.42728880727764,1.58694332526941e-12
1,5.18528829684714e-52
0.0535097141160266,5.0561568193981e-19
0.745653877328203,1
0.700051035256801,1
0.472743600056053,0.501623587613083
1,0.871143867391824
1,0.693743102093193
1,0.999999868994602
0.781058336468925,0.901169110502075
0.295583433253826,4.54883153210472e-38
0.783500851109275,0.000219670137775748
0.636776518192066,1
3.54587323574667e-35,0.889556100859474
0.146046364630824,1.13937714764079e-07
1.00024803704038e-27,1
0.126837895471225,0.545179296369457
0.511948331492073,1.74242741485743e-06
0.944602658623642,0.249609821701485
4.48728172880629e-39,0.51858848961516
0.699351135014293,0.186516345700334
1,0.915595909001028
0.998276367993867,0.209263528230307
3.85818211453915e-236,1
0.802703382044571,1
0.149065254914656,1
5.81971519001829e-12,0.0634230120735272
0.939374734091858,0.962729640748048
0.418480331672344,0.17840881811694
0.528456399829552,0.999998856388874
0.823287415159071,0.999999999940147
0.999999981986394,0.590134315882089
0.999999999383235,0.378984236420905
0.352794361686137,0.865306388875331
0.949851019358254,0.434446506958435
5.26790561247574e-47,8.30247855196684e-24
0.789111806534361,1
0.874927516232785,0.569864702391512
4.10486476540282e-05,1.01665917904922e-30
0.552654176911092,0.99783270304204
0.911512910379789,0.999999999999969
1.8297978735139e-53,0.926482154466028
1,0.334623464753296
0.744048031901759,0.551826693904805
1,1
6.63141344280319e-28,0.611138475780533
0.22907431163437,0.99505337711229
0.712850801905009,1.36970679764618e-83
3.5350844596397e-75,1
0.4494684505167,0.581407333948462
1,0.746564766939209
0.522403170063618,0.570322815473091
0.698959445027058,1
0.27338469679145,0.731900059343855
1,0.799469771457079
0.255650128560479,0.461551077971993
1,0.170435483323258
0.852744038785811,3.20578196462597e-08
0.999999999977315,1.59465454942344e-21
0.00636739542203354,1
1,0.999999995896154
1,0.482471442663172
1,1
0.999682477755692,2.74318866019045e-28
0.00916749667606306,1
0.322282539720067,4.60184106989555e-119
1,0.99999999999462
0.0587824713026419,1
0.272369622393197,0.998526624779998
0.609977423117487,0.00018278134085583
0.119455497893975,1
0.999999999998127,5.26040234974142e-48
0.519071397832416,1
2.39328898886539e-146,0.0377256971317788
1.15502450951114e-48,1
0.305060626370315,0.512810309193576
0.687221620691493,3.44131590350778e-76
0.776882112462066,0.600373031718326
0.79427942837824,0.445755374926648
1,0.499479261447933
0.87431551096881,6.33379032034432e-31
0.0151774575959399,1
1,0.896123388152094
0.304943506701612,0.783919785110449
6.89990125012828e-06,0.999999999999989
0.999999999999987,2.45194566621546e-198
0.999999999765471,4.39958913001032e-07
0.647535903404866,0.240348207324029
7.74975306366705e-56,1
1.5174177169795e-64,0.10328286998873
0.946293996330706,1
1.18214038444317e-36,0.760515534255069
0.894987588285045,1
2.78221760238099e-29,0.725282012951275
0.750712095096222,1.78013320518444e-52
0.711107020220947,0.132593551366246
0.260759556171832,1
0.808679076388572,0.99999999999647
0.999998477840962,0.664451998374258
0.90920340991354,0.0462876190673234
0.482054859552223,0.91231174991197
0.999832181250553,0.991917957916218
7.21265232344302e-05,0.468456764267198
5.62859118104389e-33,0.941491868564495
0.0837598735508963,0.182107156867001
1.22282076397408e-82,0.92211039140918
0.866695186847987,0.968447874143597
0.164001104693674,0.269878784194362
9.27513904187015e-17,0.672603570560451
4.02185599765412e-195,1
6.73539597265116e-13,1
0.659063623789516,3.05182323617756e-18
0.164910261064377,5.9068212343516e-16
0.999956772124111,3.17001862799302e-20
0.484270244744074,1
0.999992467300897,0.126716817742296
1.72985529741891e-38,0.0365031460371114
5.02113305891264e-104,0.0361776769911719
1,0.738961590617522
1,0.668224393728168
0.593417675410211,6.15754792423598e-173
8.73296578556613e-22,0.723593108505572
1,1
0.671583224339546,0.631691289443211
1,0.345100924758033
0.405615951590235,0.64817838336004
0.999999999998964,1
1,0.999999999982029
0.500061659877681,0.934728746910621
1,0.930558169274084
0.0521954450620207,0.997840713749453
0.137479905875531,1
0.126297733723324,1.18052308590185e-33
1,0.999999999902854
0.083021759922977,0.427901409042155
2.11611739223906e-51,6.14627562701595e-50
7.82719889095551e-17,0.389818175547588
1.4735686388475e-24,0.402602705144629
6.49254717420855e-105,1
0.384088844628282,2.59175122391731e-79
1.58271208573351e-37,0.835794466515808
0.42562402073587,1
1,0.537390452878239
0.398586325923306,1
1,0.397456410512081
0.0319786583374572,1.69577175673076e-20
2.03852768482718e-56,4.3321391416067e-130
0.478848772234197,0.343763269695474
1,2.0397666741361e-54
0.360131972985382,0.26218621768978
1,0.230219052651199
0.653345494943072,1
0.671684379664328,2.24852922009237e-19
1,1.00200344169004e-89
0.782429572293698,5.34907056064833e-23
4.96899853230812e-81,1
0.831362537526578,1
9.01302653915888e-28,1
1,2.29564859085012e-21
0.765178411503681,0.290234353086565
4.2867842042768e-110,2.45499383765818e-111
0.408592601145263,0.595618497659759
0.55567500064659,9.96481885763511e-24
0.660734220652747,0.794099325912839
1,1.4605590130608e-62
1,1
0.467296966780916,0.296387213227549
4.48669659388836e-45,0.2751836125077
0.402898502904243,0.856351690877501
0.0171714954893674,0.815709542626617
0.0645693965791529,5.47748067795616e-22
0.694845485560744,9.54226745404048e-72
1.02627564658765e-17,0.227322096969878
0.663792321957218,2.0052455710296e-16
0.991502473689395,1
0.0846363261018371,0.584868842046672
0.909715503838509,0.4095366057121
1,0.230775897810032
0.873262450635443,0.99999999999999
0.605745708462604,6.94083579253805e-28
0.987702758934764,0.644213338738664
0.502118158293108,0.82559989461426
0.618391533177457,1
0.943703262994614,0.999999999928804
0.760527977380983,5.79050898062242e-25
0.681262645241136,0.242542528712815
0.148083482342362,4.48531300702883e-40
0.337811882220472,3.62551087563444e-09
0.00516648656629501,0.430233811544036
0.999999999989564,3.31639107132811e-149
2.23539667730702e-64,1
0.831826407755772,0.999502298677967
0.997738408227204,0.757344322195397
0.677006342629519,0.512239553260979
0.876270892493868,0.999976923624483
0.685620058805622,0.194805216158636
1,7.78907799086469e-45
0.999999914480005,0.366782249201907
0.0123909528131235,0.999999999999835
0.999999999999997,1
1,0.769176684807688
0.232903311606016,0.38683213769356
0.320802250021928,2.57908932883267e-89
1.54935774515106e-38,0.0621895681070099
1.34982910431484e-72,0.814975877417403
1,3.50132712005315e-37
1,0.631832368001629
0.611385083753819,0.181735873668869
0.944052874509647,0.726922654072091
1,0.999652511582874
0.980410103919842,0.116998459950445
0.77659111112246,6.07434720824872e-54
0.620174222202459,0.51258020586628
0.58545006258714,0.700602264674338
1,2.86383665167674e-07
0.00867496111590556,0.581645705891097
0.480686650975355,0.103313390455598
0.328676965925049,0.693871765318192
1,0.16324439217258
0.959607013713056,0.140768468997151
0.203990390743228,0.633486449261614
0.794670394955701,0.666112268533159
0.733364728002591,0.560145830255522
0.368362399301968,9.77197587320422e-06
0.232740083726409,0.311825547201402
3.21229367647214e-28,0.267911613707691
0.392640928763779,0.556086207497841
0.419567177527326,0.49968907040324
1,0.00574265603332587
0.527684437117704,0.529831536157526
0.0156163894918082,0.410434283527342
0.3239604281333,0.156662429127695
0.924561335582038,0.566742242158068
1.12364441895678e-08,1
0.108096187099048,0.895853166737087
0.313283341694675,4.64460345109093e-66
0.195875232819963,1
0.910098226199187,2.74514160127031e-56
0.790096390380111,3.79779621124901e-10
0.994714978030617,0.868606618014026
5.42854741965262e-41,0.861901160876755
0.48545251797276,4.82508700340887e-174
1.23702974922622e-38,1
0.503515841485377,1
0.312146115041893,9.98731151034212e-88
0.718327098829492,0.0589383582267737
1,0.637906412453483
0.71162704688656,0.0887427938219909
0.73110148031813,3.75340773337909e-21
0.303391263411857,0.201186359838096
1,4.63651909742184e-68
0.00214341156945711,6.48845124853712e-68
1,0.52185297412328
0.900529486467013,0.999968430607677
0.260594469595864,0.942178424319057
0.523003065855631,0.354091684962456
0.447750085504116,0.957218705103936
0.901868295757237,0.666073689558135
1,0.99999999999991
0.999999999999997,0.0927079362794835
1,4.70278315489578e-31
3.61112688309805e-14,0.9505955790064
0.33932608545071,0.219105169010479
0.218274655876991,1.36857720074387e-42
2.3717139960538e-62,1
0.194202141814233,0.562535475863929
2.71082905534906e-31,0.229245769835487
0.229169363191743,0.705008613090241
0.609886357152367,0.478695692203406
0.921934610870816,1.43940491676449e-53
0.785797503894727,5.23864224466149e-15
1,0.136700994705795
0.314119432848251,0.385444038544755
1,0.999980362189311
1,1.86506058629929e-53
0.2059062675578,0.0210400769001095
0.353057895079697,0.0943253964838638
3.05018362297945e-72,0.818683013533986
0.888329118753875,0.397370675884251
1.80760615269852e-07,0.0605688852567095
7.5473793884608e-60,0.693846874315853
5.27755178330428e-09,0.193074762502978
1,3.40165362150259e-44
0.697255193421866,1
6.98666874495292e-37,1
0.486942185722465,0.91104160205158
0.611295298193012,0.999999329945615
1.34816893388604e-110,0.0676936237570284
1,1
4.5086535897088e-10,0.999923150841262
0.698349869141897,1
0.432628671935611,0.342806933307039
5.31392637854593e-16,1
1.90976549877005e-105,0.488558330932119
0.412896288369024,0.0144440844800032
4.37132173186342e-11,0.999999999977778
2.03920089382055e-36,0.636256687497857
0.206313788138994,0.155978149995774
0.437104184491074,7.1595109378764e-113
1,0.68907361270568
0.0559317095917795,0.562436088303236
0.0730664441470611,0.18513195721315
0.488968700355805,0.300036030391302
0.915220267047141,0.998234838240993
3.40152720543912e-14,0.0522633213670103
0.500114442658673,8.74350665648916e-30
3.63382254894619e-06,0.99999999975808
6.80740675539719e-79,1
0.187943464096153,0.233822389895735
5.43937367805732e-07,0.999950733333872
3.31963562381831e-45,1.07588748641081e-20
0.00020821839768755,0.492220625079024
1,0.396340110215707
0.95716238653222,6.63203313082952e-23
0.973972013069382,4.24935103513369e-137
1,1.40772925679299e-24
1.36107223953891e-35,2.75646722412219e-139
0.59092818985763,9.60382101064144e-17
1,0.0727955644450973
1,2.66722143355589e-15
1,0.00153911683205434
0.748593082760619,0.261990528685893
0.0266182649066702,0.51990036681986
1,0.482657881569172
0.886859823213842,0.211302302121376
1,0.681355750412986
0.508097313955557,0.000485590511007046
1,1.20840252724755e-27
2.82920944239812e-10,0.332488465048917
0.000198690012879022,1.3781361907157e-82
0.335369689818904,1
6.87960241179445e-34,1
0.999999994895999,0.999999998829522
0.814274418568923,0.219656248116537
3.64220399452893e-31,2.5157417535247e-39
1.1713306703605e-15,0.721783739911779
3.84581411981712e-97,0.934974822817256
0.980973727865189,1
0.999999928186223,0.555419397689222
0.436200077376033,1
1.30512063534929e-125,0.970504466841059
0.837355162321745,0.916355266412539
1,0.0431708428017654
0.239086438492267,0.999999995894774
0.999999919622463,0.0407915840849189


==> fig/h01_theta001_stationary_density.txt <==
"x1" "x2" "P"
0.01 0.01 0.632539032079917
0.01 0.03 0.217535171745384
0.01 0.05 0.133928881653792
0.01 0.07 0.098033184170912
0.01 0.09 0.0781060359003366
0.01 0.11 0.0654603263811619
0.01 0.13 0.0567469369113392
0.01 0.15 0.0504002501375974
0.01 0.17 0.0455904000343803
0.01 0.19 0.041836590550127
0.01 0.21 0.0388411399869456
0.01 0.23 0.03641001738712
0.01 0.25 0.0344114818056243
0.01 0.27 0.0327530876507019
0.01 0.29 0.0313681996950211
0.01 0.31 0.0302077287084416
0.01 0.33 0.029234876641794
0.01 0.35 0.0284216904829307
0.01 0.37 0.0277467431262206
0.01 0.39 0.0271935394788327
0.01 0.41 0.0267494032752323
0.01 0.43 0.0264046917307505
0.01 0.45 0.0261522404283273
0.01 0.47 0.0259869752614225
0.01 0.49 0.0259056504655108
0.01 0.51 0.0259066867122542
0.01 0.53 0.0259900938855676
0.01 0.55 0.0261574713994927
0.01 0.57 0.0264120860795956
0.01 0.59 0.0267590347939807
0.01 0.61 0.0272055072689241
0.01 0.63 0.0277611751846562
0.01 0.65 0.0284387486141481
0.01 0.67 0.0292547631185463
0.01 0.69 0.0302306953084626
0.01 0.71 0.0313945600525651
0.01 0.73 0.032783234356699
0.01 0.75 0.0344459104989076
0.01 0.77 0.0364493614478667
0.01 0.79 0.0388862218517569
0.01 0.81 0.0418885000996786
0.01 0.83 0.0456506190982641
0.01 0.85 0.0504708599030929
0.01 0.87 0.056830984557885
0.01 0.89 0.0655625241838769
0.01 0.91 0.078234234893654
0.01 0.93 0.0982019463415473
0.01 0.95 0.134170170735794
0.01 0.97 0.217944522537442
0.01 0.99 0.633780024357943
0.03 0.01 0.217535171745384
0.03 0.03 0.0748180498303589
0.03 0.05 0.046066570829806
0.03 0.07 0.0337224791633613
0.03 0.09 0.0268698799617864
0.03 0.11 0.0225213302705999
0.03 0.13 0.0195250898382839
0.03 0.15 0.0173427535313182
0.03 0.17 0.0156889365550288
0.03 0.19 0.0143982971448873
0.03 0.21 0.0133684654775996
0.03 0.23 0.0125327166474668
0.03 0.25 0.0118457469885772
0.03 0.27 0.0112757663741822
0.03 0.29 0.0107998608339862
0.03 0.31 0.0104011505129206
0.03 0.33 0.0100669825988681
0.03 0.35 0.00978774624558198
0.03 0.37 0.00955607507369945
0.03 0.39 0.00936629908270974
0.03 0.41 0.00921406188368915
0.03 0.43 0.00909605068415906
0.03 0.45 0.00900980546169079
0.03 0.47 0.00895358560355496
0.03 0.49 0.00892627992847083
0.03 0.51 0.00892735114633403
0.03 0.53 0.00895680947463421
0.03 0.55 0.00901521296705719
0.03 0.57 0.00910369457671917
0.03 0.59 0.00922401844609945
0.03 0.61 0.00937867076101023
0.03 0.63 0.0095709941846954
0.03 0.65 0.00980538005449092
0.03 0.67 0.0100875402049987
0.03 0.69 0.0104248921913185
0.03 0.71 0.0108271108038291
0.03 0.73 0.0113069304760526
0.03 0.75 0.0118813375887502
0.03 0.77 0.0125733885022296
0.03 0.79 0.0134150687801761
0.03 0.81 0.0144519585586135
0.03 0.83 0.0157511879201395
0.03 0.85 0.0174157462736093
0.03 0.87 0.0196119739772211
0.03 0.89 0.0226269771170605
0.03 0.91 0.0270024055167331
0.03 0.93 0.0338969368696399
0.03 0.95 0.0463160031734947
0.03 0.97 0.0752412158378152
0.03 0.99 0.21881804651084
0.05 0.01 0.133928881653792
0.05 0.03 0.046066570829806
0.05 0.05 0.0283661326369296
0.05 0.07 0.0207667475292408
0.05 0.09 0.0165481503418183
0.05 0.11 0.0138711514843781
0.05 0.13 0.0120266939538435
0.05 0.15 0.0106833145205656
0.05 0.17 0.00966531945067048
0.05 0.19 0.00887091834041844
0.05 0.21 0.00823708887375959
0.05 0.23 0.00772275322147082
0.05 0.25 0.00730002138606251
0.05 0.27 0.00694932291609973
0.05 0.29 0.00665655196031446
0.05 0.31 0.00641131760734162
0.05 0.33 0.00620583139577751
0.05 0.35 0.00603417775194906
0.05 0.37 0.00589182303951511
0.05 0.39 0.00577527816049973
0.05 0.41 0.00568186293949567
0.05 0.43 0.00560953992896929
0.05 0.45 0.00555679697436595
0.05 0.47 0.00552256516779766
0.05 0.49 0.00550616352248539
0.05 0.51 0.00550726486532049
0.05 0.53 0.00552587970115891
0.05 0.55 0.00556235655066517
0.05 0.57 0.00561739878478531
0.05 0.59 0.00569209950292998
0.05 0.61 0.00578799775888081
0.05 0.63 0.00590716171105006
0.05 0.65 0.00605230746617897
0.05 0.67 0.00622696713291554
0.05 0.69 0.00643572696265203
0.05 0.71 0.00668456827161755
0.05 0.73 0.00698136343821656
0.05 0.75 0.00733661289553422
0.05 0.77 0.00776456888955858
0.05 0.79 0.00828500280531024
0.05 0.81 0.00892608888609109
0.05 0.83 0.00972932153359116
0.05 0.85 0.0107583600752151
0.05 0.87 0.0121160215937381
0.05 0.89 0.0139797695256243
0.05 0.91 0.016684403047245
0.05 0.93 0.0209461117185263
0.05 0.95 0.0286225801132875
0.05 0.97 0.0465016382087458
0.05 0.99 0.135247837019267
0.07 0.01 0.098033184170912
0.07 0.03 0.0337224791633613
0.07 0.05 0.0207667475292408
0.07 0.07 0.0152044803028958
0.07 0.09 0.0121167821226923
0.07 0.11 0.0101574594918792
0.07 0.13 0.00880751897479029
0.07 0.15 0.00782434669871989
0.07 0.17 0.00707934418828242
0.07 0.19 0.00649800647999426
0.07 0.21 0.00603420491178675
0.07 0.23 0.00565787310771175
0.07 0.25 0.00534859755855356
0.07 0.27 0.00509205429220971
0.07 0.29 0.00487791920745114
0.07 0.31 0.00469858742177792
0.07 0.33 0.00454835899708035
0.07 0.35 0.00442290495083333
0.07 0.37 0.00431890792142171
0.07 0.39 0.00423381522830599
0.07 0.41 0.00416566643604067
0.07 0.43 0.00411297173570432
0.07 0.45 0.0040746260219354
0.07 0.47 0.00404984888009859
0.07 0.49 0.00403814414123856
0.07 0.51 0.00403927497990814
0.07 0.53 0.00405325218234471
0.07 0.55 0.00408033449336373
0.07 0.57 0.0041210410656664
0.07 0.59 0.00417617715340109
0.07 0.61 0.0042468754816748
0.07 0.63 0.00433465739290427
0.07 0.65 0.00444152021631992
0.07 0.67 0.00457006079521012
0.07 0.69 0.00472365051557918
0.07 0.71 0.00490668586347723
0.07 0.73 0.00512495294180119
0.07 0.75 0.00538616908840094
0.07 0.77 0.00570080872052896
0.07 0.79 0.00608340212604491
0.07 0.81 0.00655465467373432
0.07 0.83 0.0071450604702473
0.07 0.85 0.00790140225187753
0.07 0.87 0.00889923916158058
0.07 0.89 0.0102689867802583
0.07 0.91 0.0122566842833864
0.07 0.93 0.0153886487148088
0.07 0.95 0.021030063957943
0.07 0.97 0.0341691999649098
0.07 0.99 0.0993874686049934
0.09 0.01 0.0781060359003366
0.09 0.03 0.0268698799617864
0.09 0.05 0.0165481503418183
0.09 0.07 0.0121167821226923
0.09 0.09 0.00965690058892553
0.09 0.11 0.0080959963656867
0.09 0.13 0.00702058879458438
0.09 0.15 0.00623738826026547
0.09 0.17 0.00564394098338812
0.09 0.19 0.00518088938379862
0.09 0.21 0.00481148323986671
0.09 0.23 0.00451176914557778
0.09 0.25 0.00426548414670496
0.09 0.27 0.00406121685085436
0.09 0.29 0.00389074260247498
0.09 0.31 0.00374800319847007
0.09 0.33 0.00362845816713023
0.09 0.35 0.00352865935142712
0.09 0.37 0.00344596464076419
0.09 0.39 0.00337834124983198
0.09 0.41 0.00332422835750517
0.09 0.43 0.00328244023560779
0.09 0.45 0.00325209782101188
0.09 0.47 0.00323258093626563
0.09 0.49 0.00322349610747376
0.09 0.51 0.00322465677498006
0.09 0.53 0.00323607400959687
0.09 0.55 0.00325795686865063
0.09 0.57 0.0032907224161661
0.09 0.59 0.00333501632445263
0.09 0.61 0.00339174600507938
0.09 0.63 0.0034621295516703
0.09 0.65 0.00354776565250946
0.09 0.67 0.00365073242080696
0.09 0.69 0.00377372741688106
0.09 0.71 0.00392026808223938
0.09 0.73 0.00409498332667492
0.09 0.75 0.00430404677555775
0.09 0.77 0.00455583736626798
0.09 0.79 0.00486197825020966
0.09 0.81 0.0052390319413442
0.09 0.83 0.00571139086125567
0.09 0.85 0.00631647656231224
0.09 0.87 0.00711472861667136
0.09 0.89 0.00821046585008024
0.09 0.91 0.00980049355078456
0.09 0.93 0.0123058092048631
0.09 0.95 0.0168184135991082
0.09 0.97 0.0273283863562101
0.09 0.99 0.0794960502562402
0.11 0.01 0.0654603263811619
0.11 0.03 0.0225213302705999
0.11 0.05 0.0138711514843781
0.11 0.07 0.0101574594918792
0.11 0.09 0.0080959963656867
0.11 0.11 0.00678793370314979
0.11 0.13 0.00588674966215565
0.11 0.15 0.00523045600037661
0.11 0.17 0.00473319047583927
0.11 0.19 0.00434520811066779
0.11 0.21 0.00403571029371496
0.11 0.23 0.00378462295088462
0.11 0.25 0.00357831710553583
0.11 0.27 0.00340722972096199
0.11 0.29 0.0032644684815847
0.11 0.31 0.00314495673929164
0.11 0.33 0.00304488985352174
0.11 0.35 0.00296137867531237
0.11 0.37 0.0028922096478552
0.11 0.39 0.00283567995500511
0.11 0.41 0.00279048241964568
0.11 0.43 0.00275562433819352
0.11 0.45 0.00273037015632888
0.11 0.47 0.00271420145449273
0.11 0.49 0.00270679001126239
0.11 0.51 0.00270798126092305
0.11 0.53 0.00271778656606574
0.11 0.55 0.00273638358301675
0.11 0.57 0.00276412474506188
0.11 0.59 0.00280155463855174
0.11 0.61 0.00284943791338927
0.11 0.63 0.00290880049161863
0.11 0.65 0.00298098841552883
0.11 0.67 0.0030677510238121
0.11 0.69 0.00317135878441187
0.11 0.71 0.00329477195680721
0.11 0.73 0.00344188595048527
0.11 0.75 0.00361789587785936
0.11 0.77 0.00382985240253254
0.11 0.79 0.00408753590126408
0.11 0.81 0.0044048828055146
0.11 0.83 0.00480241777547985
0.11 0.85 0.00531162844638491
0.11 0.87 0.00598337030468008
0.11 0.89 0.00690541979319491
0.11 0.91 0.00824337348487332
0.11 0.93 0.0103514681601196
0.11 0.95 0.0141485373416188
0.11 0.97 0.0229919205126725
0.11 0.99 0.0668869750279277
0.13 0.01 0.0567469369113392
0.13 0.03 0.0195250898382839
0.13 0.05 0.0120266939538435
0.13 0.07 0.00880751897479029
0.13 0.09 0.00702058879458437
0.13 0.11 0.00588674966215565
0.13 0.13 0.00510561763227447
0.13 0.15 0.00453677264623253
0.13 0.17 0.00410578485319308
0.13 0.19 0.00376953284092175
0.13 0.21 0.00350131896314341
0.13 0.23 0.00328374221090446
0.13 0.25 0.00310498856431088
0.13 0.27 0.00295676861332371
0.13 0.29 0.00283310811104702
0.13 0.31 0.00272960677242075
0.13 0.33 0.00264296700694033
0.13 0.35 0.00257068487912335
0.13 0.37 0.00251084215995206
0.13 0.39 0.00246196343574377
0.13 0.41 0.00242291634511368
0.13 0.43 0.00239284123638944
0.13 0.45 0.00237110149536765
0.13 0.47 0.00235724888250878
0.13 0.49 0.00235100021234921
0.13 0.51 0.00235222305036996
0.13 0.53 0.00236092906055803
0.13 0.55 0.00237727438052892
0.13 0.57 0.00240156704983591
0.13 0.59 0.00243428216889155
0.13 0.61 0.00247608621925084
0.13 0.63 0.00252787295217557
0.13 0.65 0.00259081462513224
0.13 0.67 0.00266643440837337
0.13 0.69 0.00275670895163436
0.13 0.71 0.00286421518713849
0.13 0.73 0.00299234388198472
0.13 0.75 0.00314561692782861
0.13 0.77 0.00333017111981019
0.13 0.79 0.00355451897301732
0.13 0.81 0.00383079011747443
0.13 0.83 0.00417684810013438
0.13 0.85 0.00462009786786969
0.13 0.87 0.00520480079797684
0.13 0.89 0.00600735171674773
0.13 0.91 0.00717187472526016
0.13 0.93 0.0090066733474275
0.13 0.95 0.012311437094397
0.13 0.97 0.0200081621321308
0.13 0.99 0.0582114272388329
0.15 0.01 0.0504002501375974
0.15 0.03 0.0173427535313182
0.15 0.05 0.0106833145205656
0.15 0.07 0.00782434669871989
0.15 0.09 0.00623738826026547
0.15 0.11 0.00523045600037661
0.15 0.13 0.00453677264623253
0.15 0.15 0.00403162833108255
0.15 0.17 0.00364892052548938
0.15 0.19 0.00335035240975289
0.15 0.21 0.00311221347851302
0.15 0.23 0.00291904978825713
0.15 0.25 0.0027603693430603
0.15 0.27 0.00262881045571464
0.15 0.29 0.00251906761695802
0.15 0.31 0.00242723322408591
0.15 0.33 0.00235037904453688
0.15 0.35 0.00228628175840885
0.15 0.37 0.00223323828328597
0.15 0.39 0.0021899388795242
0.15 0.41 0.00215537856047495
0.15 0.43 0.00212879463409312
0.15 0.45 0.00210962260540514
0.15 0.47 0.00209746541309125
0.15 0.49 0.00209207274432332
0.15 0.51 0.00209332836461834
0.15 0.53 0.00210124425076843
0.15 0.55 0.00211596097602351
0.15 0.57 0.00213775437383896
0.15 0.59 0.00216704908676312
0.15 0.61 0.00220444027810434
0.15 0.63 0.00225072565398043
0.15 0.65 0.00230695116705512
0.15 0.67 0.00237447559427811
0.15 0.69 0.00245506200550955
0.15 0.71 0.00255100867501839
0.15 0.73 0.00266533951076911
0.15 0.75 0.00280208698330522
0.15 0.77 0.00296672350934802
0.15 0.79 0.00316683986437943
0.15 0.81 0.00341325211847729
0.15 0.83 0.00372188915748116
0.15 0.85 0.00411718775570811
0.15 0.87 0.00463861526945448
0.15 0.89 0.0053542919002332
0.15 0.91 0.00639273089198828
0.15 0.93 0.00802884148306507
0.15 0.95 0.0109756933652248
0.15 0.97 0.0178387802868976
0.15 0.99 0.0519040145133791
0.17 0.01 0.0455904000343803
0.17 0.03 0.0156889365550288
0.17 0.05 0.00966531945067049
0.17 0.07 0.00707934418828242
0.17 0.09 0.00564394098338812
0.17 0.11 0.00473319047583927
0.17 0.13 0.00410578485319308
0.17 0.15 0.00364892052548938
0.17 0.17 0.00330280599304407
0.17 0.19 0.0030328008573959
0.17 0.21 0.00281745848784629
0.17 0.23 0.00264280057573281
0.17 0.25 0.00249933706174675
0.17 0.27 0.0023804093682216
0.17 0.29 0.0022812188203663
0.17 0.31 0.00219823122517772
0.17 0.33 0.00212879829844641
0.17 0.35 0.00207090941632404
0.17 0.37 0.0020230245787843
0.17 0.39 0.00198395963863975
0.17 0.41 0.0019528061802851
0.17 0.43 0.00192887503727757
0.17 0.45 0.00191165642066193
0.17 0.47 0.00190079211194801
0.17 0.49 0.00189605677670034
0.17 0.51 0.00189734653377621
0.17 0.53 0.00190467368571549
0.17 0.55 0.00191816711439956
0.17 0.57 0.00193807836900742
0.17 0.59 0.00196479399941864
0.17 0.61 0.00199885529704778
0.17 0.63 0.00204098739473113
0.17 0.65 0.00209214078829191
0.17 0.67 0.00215354999595043
0.17 0.69 0.00222681663672842
0.17 0.71 0.00231402832746519
0.17 0.73 0.00241793162997181
0.17 0.75 0.00254218900126982
0.17 0.77 0.00269177056318973
0.17 0.79 0.00287357021245659
0.17 0.81 0.00309741089675818
0.17 0.83 0.00337775878464716
0.17 0.85 0.00373680652896423
0.17 0.87 0.00421039690121302
0.17 0.89 0.00486039395012103
0.17 0.91 0.00580350808768811
0.17 0.93 0.0072894002663185
0.17 0.95 0.00996564984650217
0.17 0.97 0.0161984536815824
0.17 0.99 0.0471350633469738
0.19 0.01 0.041836590550127
0.19 0.03 0.0143982971448873
0.19 0.05 0.00887091834041844
0.19 0.07 0.00649800647999426
0.19 0.09 0.00518088938379863
0.19 0.11 0.00434520811066779
0.19 0.13 0.00376953284092175
0.19 0.15 0.00335035240975289
0.19 0.17 0.0030328008573959
0.19 0.19 0.0027850915009575
0.19 0.21 0.00258754459434745
0.19 0.23 0.0024273335221114
0.19 0.25 0.00229575021518058
0.19 0.27 0.00218668486394808
0.19 0.29 0.00209573437785274
0.19 0.31 0.00201965601694314
0.19 0.33 0.00195602000920079
0.19 0.35 0.00190298175769483
0.19 0.37 0.00185912857079861
0.19 0.39 0.00182337435386487
0.19 0.41 0.00179488609797187
0.19 0.43 0.00177303206229467
0.19 0.45 0.00175734520148378
0.19 0.47 0.00174749766713544
0.19 0.49 0.00174328368273309
0.19 0.51 0.00174460908191986
0.19 0.53 0.00175148650736641
0.19 0.55 0.00176403581736856
0.19 0.57 0.00178248972795051
0.19 0.59 0.00180720520218873
0.19 0.61 0.00183868165884632
0.19 0.63 0.00187758779951097
0.19 0.65 0.00192479987672128
0.19 0.67 0.00198145574877358
0.19 0.69 0.00204903142987989
0.19 0.71 0.00212945063859874
0.19 0.73 0.00222524414164507
0.19 0.75 0.00233978648912152
0.19 0.77 0.00247765695864725
0.19 0.79 0.00264520718478301
0.19 0.81 0.00285148732838127
0.19 0.83 0.00310982535270451
0.19 0.85 0.00344066765134054
0.19 0.87 0.0038770365223579
0.19 0.89 0.00447592777453546
0.19 0.91 0.00534486740700233
0.19 0.93 0.00671386931942258
0.19 0.95 0.00917955128921813
0.19 0.97 0.0149219001977126
0.19 0.99 0.0434239585290674
0.21 0.01 0.0388411399869456
0.21 0.03 0.0133684654775996
0.21 0.05 0.00823708887375958
0.21 0.07 0.00603420491178675
0.21 0.09 0.00481148323986671
0.21 0.11 0.00403571029371496
0.21 0.13 0.00350131896314341
0.21 0.15 0.00311221347851302
0.21 0.17 0.00281745848784629
0.21 0.19 0.00258754459434744
0.21 0.21 0.00240420204428569
0.21 0.23 0.00225552329087013
0.21 0.25 0.00213342431075242
0.21 0.27 0.00203223322943036
0.21 0.29 0.0019478626519389
0.21 0.31 0.00187730243886606
0.21 0.33 0.00181829721396977
0.21 0.35 0.00176913489532905
0.21 0.37 0.00172850441191362
0.21 0.39 0.0016953979470105
0.21 0.41 0.00166904270239571
0.21 0.43 0.00164885280397374
0.21 0.45 0.0016343953627232
0.21 0.47 0.00162536681946753
0.21 0.49 0.00162157706715706
0.21 0.51 0.00162293976414608
0.21 0.53 0.00162946790905518
0.21 0.55 0.00164127425881646
0.21 0.57 0.00165857661845946
0.21 0.59 0.00168170848154649
0.21 0.61 0.00171113602197411
0.21 0.63 0.00174748311521696
0.21 0.65 0.00179156702062332
0.21 0.67 0.00184444877594052
0.21 0.69 0.0019075045576063
0.21 0.71 0.00198252779680656
0.21 0.73 0.00207187770794363
0.21 0.75 0.00217869995163997
0.21 0.77 0.00230726307038983
0.21 0.79 0.0024634875721258
0.21 0.81 0.0026558092034234
0.21 0.83 0.00289665097410557
0.21 0.85 0.00320507087001482
0.21 0.87 0.00361184869130311
0.21 0.89 0.00417010960387709
0.21 0.91 0.00498007724748455
0.21 0.93 0.00625614449302471
0.21 0.95 0.00855441042798485
0.21 0.97 0.0139068094820474
0.21 0.99 0.040473198670944
0.23 0.01 0.03641001738712
0.23 0.03 0.0125327166474668
0.23 0.05 0.00772275322147082
0.23 0.07 0.00565787310771175
0.23 0.09 0.00451176914557778
0.23 0.11 0.00378462295088462
0.23 0.13 0.00328374221090446
0.23 0.15 0.00291904978825713
0.23 0.17 0.00264280057573281
0.23 0.19 0.0024273335221114
0.23 0.21 0.00225552329087013
0.23 0.23 0.00211620830073562
0.23 0.25 0.00200181104302855
0.23 0.27 0.00190701510475451
0.23 0.29 0.00182798933980768
0.23 0.31 0.00176191241641978
0.23 0.33 0.00170667052702343
0.23 0.35 0.00166065916896346
0.23 0.37 0.00162264977845341
0.23 0.39 0.00159169810381499
0.23 0.41 0.00156708025201047
0.23 0.43 0.00154824761697963
0.23 0.45 0.00153479507900012
0.23 0.47 0.00152643884666602
0.23 0.49 0.00152300159293362
0.23 0.51 0.0015244033991311
0.23 0.53 0.00153065763713558
0.23 0.55 0.00154187139942259
0.23 0.57 0.00155825050636551
0.23 0.59 0.0015801095433243
0.23 0.61 0.00160788787067404
0.23 0.63 0.00164217318706614
0.23 0.65 0.00168373512336631
0.23 0.67 0.00173357268053167
0.23 0.69 0.00179298139726041
0.23 0.71 0.00186364946141922
0.23 0.73 0.00194779750045075
0.23 0.75 0.00204838625882723
0.23 0.77 0.00216943323183622
0.23 0.79 0.00231651060541139
0.23 0.81 0.00249755771118936
0.23 0.83 0.00272426639498976
0.23 0.85 0.00301457285951716
0.23 0.87 0.00339744503894875
0.23 0.89 0.00392288073486422
0.23 0.91 0.00468520348639586
0.23 0.93 0.00588618479834223
0.23 0.95 0.00804918573484244
0.23 0.97 0.0130865182212272
0.23 0.99 0.0380889395599718
0.25 0.01 0.0344114818056243
0.25 0.03 0.0118457469885772
0.25 0.05 0.00730002138606251
0.25 0.07 0.00534859755855356
0.25 0.09 0.00426548414670496
0.25 0.11 0.00357831710553583
0.25 0.13 0.00310498856431088
0.25 0.15 0.0027603693430603
0.25 0.17 0.00249933706174675
0.25 0.19 0.00229575021518058
0.25 0.21 0.00213342431075242
0.25 0.23 0.00200181104302855
0.25 0.25 0.00189374932666963
0.25 0.27 0.0018042149919185
0.25 0.29 0.00172958757439351
0.25 0.31 0.00166720098227028
0.25 0.33 0.00161505781483464
0.25 0.35 0.00157164203609799
0.25 0.37 0.00153579294022352
0.25 0.39 0.0015066185646393
0.25 0.41 0.00148343525774812
0.25 0.43 0.00146572509299587
0.25 0.45 0.00145310582715291
0.25 0.47 0.00144530997428058
0.25 0.49 0.00144217077658621
0.25 0.51 0.0014436136686886
0.25 0.53 0.00144965241460708
0.25 0.55 0.00146038955042244
0.25 0.57 0.00147602116284908
0.25 0.59 0.00149684643483945
0.25 0.61 0.00152328285441284
0.25 0.63 0.00155588858713848
0.25 0.65 0.00159539436374232
0.25 0.67 0.00164274850164388
0.25 0.69 0.00169918064568679
0.25 0.71 0.00176629297120892
0.25 0.73 0.00184619283137965
0.25 0.75 0.00194168981911733
0.25 0.77 0.00205659621282393
0.25 0.79 0.0021961994559397
0.25 0.81 0.00236803306750314
0.25 0.83 0.00258319116791413
0.25 0.85 0.00285869289523951
0.25 0.87 0.00322202496296769
0.25 0.89 0.00372062850747663
0.25 0.91 0.00444400363941543
0.25 0.93 0.00558360367567953
0.25 0.95 0.00763602574775084
0.25 0.97 0.0124157881327168
0.25 0.99 0.0361396384913869
0.27 0.01 0.0327530876507019
0.27 0.03 0.0112757663741822
0.27 0.05 0.00694932291609973
0.27 0.07 0.00509205429220971
0.27 0.09 0.00406121685085436
0.27 0.11 0.00340722972096198
0.27 0.13 0.00295676861332371
0.27 0.15 0.00262881045571464
0.27 0.17 0.0023804093682216
0.27 0.19 0.00218668486394808
0.27 0.21 0.00203223322943036
0.27 0.23 0.00190701510475451
0.27 0.25 0.0018042149919185
0.27 0.27 0.00171905125824884
0.27 0.29 0.00164807829378539
0.27 0.31 0.00158875885439552
0.27 0.33 0.00153919216349568
0.27 0.35 0.00149793562560471
0.27 0.37 0.00146388487629387
0.27 0.39 0.00143619137821168
0.27 0.41 0.00141420491150999
0.27 0.43 0.0013974330514891
0.27 0.45 0.00138551258747371
0.27 0.47 0.00137818962030591
0.27 0.49 0.00137530622739464
0.27 0.51 0.00137679236048764
0.27 0.53 0.00138266219633626
0.27 0.55 0.00139301459263013
0.27 0.57 0.00140803768034777
0.27 0.59 0.00142801800613667
0.27 0.61 0.00145335508232197
0.27 0.63 0.0014845827792365
0.27 0.65 0.00152239980758422
0.27 0.67 0.00156771274943481
0.27 0.69 0.00162169697544548
0.27 0.71 0.0016858838034411
0.27 0.73 0.00176228725951908
0.27 0.75 0.00185359239196025
0.27 0.77 0.00196344237651938
0.27 0.79 0.00209689001412911
0.27 0.81 0.00226113440435742
0.27 0.83 0.00246677708899032
0.27 0.85 0.00273008145477213
0.27 0.87 0.00307731353453794
0.27 0.89 0.00355380749513978
0.27 0.91 0.00424508840688041
0.27 0.93 0.00533410623905565
0.27 0.95 0.00729540160599962
0.27 0.97 0.0118628996572683
0.27 0.99 0.0345330638324774
0.29 0.01 0.0313681996950211
0.29 0.03 0.0107998608339862
0.29 0.05 0.00665655196031446
0.29 0.07 0.00487791920745114
0.29 0.09 0.00389074260247498
0.29 0.11 0.00326446848158469
0.29 0.13 0.00283310811104702
0.29 0.15 0.00251906761695802
0.29 0.17 0.00228121882036629
0.29 0.19 0.00209573437785274
0.29 0.21 0.0019478626519389
0.29 0.23 0.00182798933980768
0.29 0.25 0.00172958757439351
0.29 0.27 0.00164807829378539
0.29 0.29 0.00158016193587539
0.29 0.31 0.00152340888427652
0.29 0.33 0.00147599908130505
0.29 0.35 0.00143655129157411
0.29 0.37 0.00140400823386061
0.29 0.39 0.00137755767101617
0.29 0.41 0.00135657734194555
0.29 0.43 0.00134059616343667
0.29 0.45 0.00132926686981796
0.29 0.47 0.00132234696643715
0.29 0.49 0.00131968597593625
0.29 0.51 0.00132121769989648
0.29 0.53 0.001326956750252
0.29 0.55 0.0013369990192204
0.29 0.57 0.00135152611985188
0.29 0.59 0.00137081419646579
0.29 0.61 0.00139524793073217
0.29 0.63 0.00142534112374888
0.29 0.65 0.00146176601598559
0.29 0.67 0.00150539467110079
0.29 0.69 0.00155735755621509
0.29 0.71 0.00161912735255652
0.29 0.73 0.00169264084372605
0.29 0.75 0.00178047998737926
0.29 0.77 0.00188614797606259
0.29 0.79 0.00201450336395009
0.29 0.81 0.00217246839501927
0.29 0.83 0.00237023681114722
0.29 0.85 0.00262344631231053
0.29 0.87 0.00295735231968127
0.29 0.89 0.00341554461187853
0.29 0.91 0.00408025725771728
0.29 0.93 0.00512740014831427
0.29 0.95 0.00701325287409416
0.29 0.97 0.011405015882258
0.29 0.99 0.0332028139935228
0.31 0.01 0.0302077287084416
0.31 0.03 0.0104011505129206
0.31 0.05 0.00641131760734162
0.31 0.07 0.00469858742177792
0.31 0.09 0.00374800319847007
0.31 0.11 0.00314495673929164
0.31 0.13 0.00272960677242075
0.31 0.15 0.00242723322408591
0.31 0.17 0.00219823122517772
0.31 0.19 0.00201965601694314
0.31 0.21 0.00187730243886606
0.31 0.23 0.00176191241641978
0.31 0.25 0.00166720098227028
0.31 0.27 0.00158875885439552
0.31 0.29 0.00152340888427652
0.31 0.31 0.00146881167391481
0.31 0.33 0.00142321483601577
0.31 0.35 0.00138528858519988
0.31 0.37 0.00135401512918679
0.31 0.39 0.00132861268728966
0.31 0.41 0.00130848246919931
0.31 0.43 0.00129317132258488
0.31 0.45 0.00128234539683323
0.31 0.47 0.00127577181512794
0.31 0.49 0.00127330640935883
0.31 0.51 0.00127488628862915
0.31 0.53 0.00128052652455663
0.31 0.55 0.00129032063598764
0.31 0.57 0.00130444490623648
0.31 0.59 0.00132316692038653
0.31 0.61 0.00134685912213566
0.31 0.63 0.00137601872558067
0.31 0.65 0.00141129607272706
0.31 0.67 0.00145353465287804
0.31 0.69 0.00150382774659528
0.31 0.71 0.00156359946192884
0.31 0.73 0.00163472258421428
0.31 0.75 0.00171969364527717
0.31 0.77 0.0018218998301558
0.31 0.79 0.00194603870577709
0.31 0.81 0.00209880305467954
0.31 0.83 0.00229004861920934
0.31 0.85 0.0025348944972981
0.31 0.87 0.00285775845178563
0.31 0.89 0.00330078439164555
0.31 0.91 0.00394347856279946
0.31 0.93 0.00495591550695398
0.31 0.95 0.00677923866789687
0.31 0.97 0.0110253418347424
0.31 0.99 0.0321000571060029
0.33 0.01 0.029234876641794
0.33 0.03 0.0100669825988681
0.33 0.05 0.00620583139577751
0.33 0.07 0.00454835899708035
0.33 0.09 0.00362845816713023
0.33 0.11 0.00304488985352174
0.33 0.13 0.00264296700694033
0.33 0.15 0.00235037904453688
0.33 0.17 0.00212879829844641
0.33 0.19 0.00195602000920079
0.33 0.21 0.00181829721396977
0.33 0.23 0.00170667052702343
0.33 0.25 0.00161505781483464
0.33 0.27 0.00153919216349568
0.33 0.29 0.00147599908130505
0.33 0.31 0.00142321483601577
0.33 0.33 0.0013791438038995
0.33 0.35 0.00134249936666432
0.33 0.37 0.0013122968742994
0.33 0.39 0.00128778011960145
0.33 0.41 0.00126837003380475
0.33 0.43 0.0012536285472554
0.33 0.45 0.00124323311286106
0.33 0.47 0.00123695898199961
0.33 0.49 0.00123466735076
0.33 0.51 0.00123629818777864
0.33 0.53 0.00124186705113134
0.33 0.55 0.00125146558869232
0.33 0.57 0.00126526575614079
0.33 0.59 0.00128352813062447
0.33 0.61 0.00130661509796666
0.33 0.63 0.00133501021174233
0.33 0.65 0.001369345756316
0.33 0.67 0.00141044163923772
0.33 0.69 0.00145936043528666
0.33 0.71 0.00151748612981675
0.33 0.73 0.00158663863060502
0.33 0.75 0.00166924387542822
0.33 0.77 0.00176859317171218
0.33 0.79 0.00188925102304108
0.33 0.81 0.00203772054091078
0.33 0.83 0.00222357806936859
0.33 0.85 0.00246151400715841
0.33 0.87 0.00277525366091231
0.33 0.89 0.00320574568907461
0.33 0.91 0.00383024132635233
0.33 0.93 0.00481399118348568
0.33 0.95 0.00658562601647548
0.33 0.97 0.0107113188544133
0.33 0.99 0.0311882805882506
0.35 0.01 0.0284216904829308
0.35 0.03 0.00978774624558198
0.35 0.05 0.00603417775194906
0.35 0.07 0.00442290495083333
0.35 0.09 0.00352865935142712
0.35 0.11 0.00296137867531237
0.35 0.13 0.00257068487912335
0.35 0.15 0.00228628175840885
0.35 0.17 0.00207090941632404
0.35 0.19 0.00190298175769483
0.35 0.21 0.00176913489532905
0.35 0.23 0.00166065916896346
0.35 0.25 0.00157164203609799
0.35 0.27 0.00149793562560471
0.35 0.29 0.00143655129157411
0.35 0.31 0.00138528858519988
0.35 0.33 0.00134249936666432
0.35 0.35 0.00130693313817543
0.35 0.37 0.00127763299333086
0.35 0.39 0.00125386414558938
0.35 0.41 0.00123506406000893
0.35 0.43 0.00122080732903417
0.35 0.45 0.00121078091585138
0.35 0.47 0.00120476693654678
0.35 0.49 0.00120263115200222
0.35 0.51 0.00120431601474375
0.35 0.53 0.00120983759861675
0.35 0.55 0.00121928611573239
0.35 0.57 0.00123283005599909
0.35 0.59 0.00125072431961588
0.35 0.61 0.00127332310282987
0.35 0.63 0.0013010988049643
0.35 0.65 0.00133466894072059
0.35 0.67 0.00137483410872829
0.35 0.69 0.00142263172345505
0.35 0.71 0.00147941287758518
0.35 0.73 0.00154695411514304
0.35 0.75 0.00162762346776105
0.35 0.77 0.00172463358475648
0.35 0.79 0.00184243979236077
0.35 0.81 0.00198738956692386
0.35 0.83 0.00216882997986494
0.35 0.85 0.00240109963020667
0.35 0.87 0.00270735556805011
0.35 0.89 0.00312756556943504
0.35 0.91 0.00373713027847557
0.35 0.93 0.00469734149304929
0.35 0.95 0.00642656125851818
0.35 0.97 0.0104534411430604
0.35 0.99 0.030439849933133
0.37 0.01 0.0277467431262206
0.37 0.03 0.00955607507369945
0.37 0.05 0.00589182303951511
0.37 0.07 0.00431890792142171
0.37 0.09 0.00344596464076419
0.37 0.11 0.0028922096478552
0.37 0.13 0.00251084215995206
0.37 0.15 0.00223323828328597
0.37 0.17 0.0020230245787843
0.37 0.19 0.00185912857079861
0.37 0.21 0.00172850441191362
0.37 0.23 0.00162264977845341
0.37 0.25 0.00153579294022352
0.37 0.27 0.00146388487629387
0.37 0.29 0.00140400823386061
0.37 0.31 0.00135401512918679
0.37 0.33 0.0013122968742994
0.37 0.35 0.00127763299333086
0.37 0.37 0.0012490896518513
0.37 0.39 0.00122594989122021
0.37 0.41 0.00120766495343362
0.37 0.43 0.00119382000070091
0.37 0.45 0.00118410995774205
0.37 0.47 0.00117832271580486
0.37 0.49 0.00117632791346691
0.37 0.51 0.00117807016772898
0.37 0.53 0.00118356610036292
0.37 0.55 0.00119290487247978
0.37 0.57 0.00120625226383559
0.37 0.59 0.00122385866128112
0.37 0.61 0.00124607170257461
0.37 0.63 0.00127335481913166
0.37 0.65 0.00130631362286688
0.37 0.67 0.00134573312791212
0.37 0.69 0.00139263042112101
0.37 0.71 0.00144833000233019
0.37 0.73 0.00151457334075772
0.37 0.75 0.00159368161552246
0.37 0.77 0.00168880381865139
0.37 0.79 0.00180430690668663
0.37 0.81 0.00194641236966308
0.37 0.83 0.00212428167042702
0.37 0.85 0.0023519685941043
0.37 0.87 0.00265217012181105
0.37 0.89 0.00306405987768202
0.37 0.91 0.00366154019464258
0.37 0.93 0.00460269763653879
0.37 0.95 0.00629758019840548
0.37 0.97 0.01024446014295
0.37 0.99 0.0298336952696825
0.39 0.01 0.0271935394788327
0.39 0.03 0.00936629908270974
0.39 0.05 0.00577527816049973
0.39 0.07 0.00423381522830599
0.39 0.09 0.00337834124983198
0.39 0.11 0.00283567995500511
0.39 0.13 0.00246196343574377
0.39 0.15 0.0021899388795242
0.39 0.17 0.00198395963863975
0.39 0.19 0.00182337435386487
0.39 0.21 0.0016953979470105
0.39 0.23 0.00159169810381499
0.39 0.25 0.0015066185646393
0.39 0.27 0.00143619137821168
0.39 0.29 0.00137755767101617
0.39 0.31 0.00132861268728966
0.39 0.33 0.00128778011960145
0.39 0.35 0.00125386414558938
0.39 0.37 0.00122594989122021
0.39 0.39 0.00120333506455326
0.39 0.41 0.00118548225975976
0.39 0.43 0.00117198536968111
0.39 0.45 0.00116254592062223
0.39 0.47 0.0011569566240054
0.39 0.49 0.00115509039621901
0.39 0.51 0.00115689374348226
0.39 0.53 0.00116238387085757
0.39 0.55 0.00117164923557765
0.39 0.57 0.00118485358248619
0.39 0.59 0.00120224382151238
0.39 0.61 0.00122416248242903
0.39 0.63 0.00125106597126326
0.39 0.65 0.00128355054286636
0.39 0.67 0.00132238893286609
0.39 0.69 0.00136858218920292
0.39 0.71 0.00142343380860252
0.39 0.73 0.00148865753927952
0.39 0.75 0.00156653751363132
0.39 0.77 0.00166017237303871
0.39 0.79 0.00177385916132068
0.39 0.81 0.00191371968083718
0.39 0.83 0.00208876851539023
0.39 0.85 0.00231283405120238
0.39 0.87 0.00260824915973046
0.39 0.89 0.00301355893715177
0.39 0.91 0.00360147986479251
0.39 0.93 0.00452756166950011
0.39 0.95 0.00619527200665892
0.39 0.97 0.0100788386535347
0.39 0.99 0.0293537241541331
0.41 0.01 0.0267494032752323
0.41 0.03 0.00921406188368915
0.41 0.05 0.00568186293949567
0.41 0.07 0.00416566643604067
0.41 0.09 0.00332422835750518
0.41 0.11 0.00279048241964568
0.41 0.13 0.00242291634511368
0.41 0.15 0.00215537856047495
0.41 0.17 0.0019528061802851
0.41 0.19 0.00179488609797187
0.41 0.21 0.00166904270239571
0.41 0.23 0.00156708025201047
0.41 0.25 0.00148343525774812
0.41 0.27 0.00141420491150999
0.41 0.29 0.00135657734194555
0.41 0.31 0.00130848246919931
0.41 0.33 0.00126837003380475
0.41 0.35 0.00123506406000893
0.41 0.37 0.00120766495343362
0.41 0.39 0.00118548225975976
0.41 0.41 0.00116798775632726
0.41 0.43 0.00115478242264469
0.41 0.45 0.001145573172403
0.41 0.47 0.00114015668637331
0.41 0.49 0.00113840862675774
0.41 0.51 0.0011402771486748
0.41 0.53 0.00114578007947379
0.41 0.55 0.00115500549207499
0.41 0.57 0.00116811571150172
0.41 0.59 0.00118535511139131
0.41 0.61 0.00120706242758577
0.41 0.63 0.00123368879869367
0.41 0.65 0.00126582342489411
0.41 0.67 0.00130422975205318
0.41 0.69 0.00134989666525742
0.41 0.71 0.00140411170906692
0.41 0.73 0.00146856755478704
0.41 0.75 0.00154552014672528
0.41 0.77 0.00163802979618324
0.41 0.79 0.00175034030664431
0.41 0.81 0.00188849754794983
0.41 0.83 0.00206140420794764
0.41 0.85 0.00228271694083202
0.41 0.87 0.00257449118338104
0.41 0.89 0.00297479310235792
0.41 0.91 0.00355543555324449
0.41 0.93 0.00447003514706218
0.41 0.95 0.00611704514976669
0.41 0.97 0.00995237068667773
0.41 0.99 0.0289877163357835
0.43 0.01 0.0264046917307505
0.43 0.03 0.00909605068415906
0.43 0.05 0.0056095399289693
0.43 0.07 0.00411297173570432
0.43 0.09 0.00328244023560779
0.43 0.11 0.00275562433819352
0.43 0.13 0.00239284123638944
0.43 0.15 0.00212879463409312
0.43 0.17 0.00192887503727757
0.43 0.19 0.00177303206229467
0.43 0.21 0.00164885280397374
0.43 0.23 0.00154824761697963
0.43 0.25 0.00146572509299587
0.43 0.27 0.0013974330514891
0.43 0.29 0.00134059616343667
0.43 0.31 0.00129317132258488
0.43 0.33 0.0012536285472554
0.43 0.35 0.00122080732903416
0.43 0.37 0.00119382000070091
0.43 0.39 0.00117198536968111
0.43 0.41 0.00115478242264469
0.43 0.43 0.00114181773095432
0.43 0.45 0.00113280249313639
0.43 0.47 0.00112753658860607
0.43 0.49 0.00112589794604056
0.43 0.51 0.00112783615689125
0.43 0.53 0.00113336971392406
0.43 0.55 0.00114258660595983
0.43 0.57 0.00115564830944268
0.43 0.59 0.00117279753174579
0.43 0.61 0.00119437042777077
0.43 0.63 0.00122081448960997
0.43 0.65 0.00125271398413148
0.43 0.67 0.0012908258199048
0.43 0.69 0.00133613028767977
0.43 0.71 0.0013899036290385
0.43 0.73 0.00145382355308828
0.43 0.75 0.00153012596801183
0.43 0.77 0.00162184391591597
0.43 0.79 0.00173318330052068
0.43 0.81 0.00187013591598297
0.43 0.83 0.00204152474100228
0.43 0.85 0.0022608840741699
0.43 0.87 0.00255007166249489
0.43 0.89 0.00294681237993905
0.43 0.91 0.00352227511409764
0.43 0.93 0.00442869880432483
0.43 0.95 0.00606096305289996
0.43 0.97 0.00986191460302252
0.43 0.99 0.028726547965934
0.45 0.01 0.0261522404283273
0.45 0.03 0.00900980546169079
0.45 0.05 0.00555679697436595
0.45 0.07 0.0040746260219354
0.45 0.09 0.00325209782101188
0.45 0.11 0.00273037015632888
0.45 0.13 0.00237110149536765
0.45 0.15 0.00210962260540514
0.45 0.17 0.00191165642066193
0.45 0.19 0.00175734520148378
0.45 0.21 0.0016343953627232
0.45 0.23 0.00153479507900012
0.45 0.25 0.00145310582715291
0.45 0.27 0.00138551258747371
0.45 0.29 0.00132926686981797
0.45 0.31 0.00128234539683323
0.45 0.33 0.00124323311286106
0.45 0.35 0.00121078091585138
0.45 0.37 0.00118410995774205
0.45 0.39 0.00116254592062223
0.45 0.41 0.001145573172403
0.45 0.43 0.00113280249313639
0.45 0.45 0.00112394834752564
0.45 0.47 0.00111881310352323
0.45 0.49 0.00111727651729559
0.45 0.51 0.00111928942610116
0.45 0.53 0.00112487103597912
0.45 0.55 0.00113410953942899
0.45 0.57 0.00114716610527631
0.45 0.59 0.00116428259494524
0.45 0.61 0.00118579372359926
0.45 0.63 0.0012121448598874
0.45 0.65 0.0012439173291462
0.45 0.67 0.00128186408567083
0.45 0.69 0.0013269601735696
0.45 0.71 0.00138047489192083
0.45 0.73 0.0014440767216972
0.45 0.75 0.00151998917859765
0.45 0.77 0.00161122840590376
0.45 0.79 0.00172197678968965
0.45 0.81 0.00185819253894078
0.45 0.83 0.00202864909720872
0.45 0.85 0.00224680469540555
0.45 0.87 0.00253439414685235
0.45 0.89 0.00292893005795198
0.45 0.91 0.00350118075962481
0.45 0.93 0.00440252820838249
0.45 0.95 0.00602562891713267
0.45 0.97 0.00980520610681139
0.45 0.99 0.0285636480705383
0.47 0.01 0.0259869752614225
0.47 0.03 0.00895358560355496
0.47 0.05 0.00552256516779766
0.47 0.07 0.00404984888009859
0.47 0.09 0.00323258093626563
0.47 0.11 0.00271420145449273
0.47 0.13 0.00235724888250878
0.47 0.15 0.00209746541309125
0.47 0.17 0.00190079211194801
0.47 0.19 0.00174749766713544
0.47 0.21 0.00162536681946753
0.47 0.23 0.00152643884666602
0.47 0.25 0.00144530997428058
0.47 0.27 0.00137818962030591
0.47 0.29 0.00132234696643715
0.47 0.31 0.00127577181512794
0.47 0.33 0.00123695898199961
0.47 0.35 0.00120476693654678
0.47 0.37 0.00117832271580486
0.47 0.39 0.0011569566240054
0.47 0.41 0.00114015668637331
0.47 0.43 0.00112753658860607
0.47 0.45 0.00111881310352323
0.47 0.47 0.00111379042177315
0.47 0.49 0.00111234971815196
0.47 0.51 0.00111444290259895
0.47 0.53 0.00112008994771633
0.47 0.55 0.00112937953110196
0.47 0.57 0.00114247303637426
0.47 0.59 0.0011596122675702
0.47 0.61 0.00118113159463175
0.47 0.63 0.00120747572160049
0.47 0.65 0.00123922493848318
0.47 0.67 0.00127713071600864
0.47 0.69 0.00132216605261224
0.47 0.71 0.00137559747318933
0.47 0.73 0.0014390897110153
0.47 0.75 0.00151486119398583
0.47 0.77 0.00160592107623094
0.47 0.79 0.0017164419686027
0.47 0.81 0.00185236807328664
0.47 0.83 0.00202245212873596
0.47 0.85 0.00224012052368554
0.47 0.87 0.0025270565622007
0.47 0.89 0.00292068385724739
0.47 0.91 0.00349160274355813
0.47 0.93 0.00439083567115933
0.47 0.95 0.00601010642669212
0.47 0.97 0.00978072955757017
0.47 0.99 0.028494624658714
0.49 0.01 0.0259056504655108
0.49 0.03 0.00892627992847083
0.49 0.05 0.00550616352248539
0.49 0.07 0.00403814414123856
0.49 0.09 0.00322349610747376
0.49 0.11 0.00270679001126239
0.49 0.13 0.00235100021234921
0.49 0.15 0.00209207274432332
0.49 0.17 0.00189605677670034
0.49 0.19 0.00174328368273309
0.49 0.21 0.00162157706715706
0.49 0.23 0.00152300159293362
0.49 0.25 0.00144217077658621
0.49 0.27 0.00137530622739464
0.49 0.29 0.00131968597593625
0.49 0.31 0.00127330640935883
0.49 0.33 0.00123466735076
0.49 0.35 0.00120263115200222
0.49 0.37 0.00117632791346691
0.49 0.39 0.00115509039621901
0.49 0.41 0.00113840862675774
0.49 0.43 0.00112589794604056
0.49 0.45 0.00111727651729559
0.49 0.47 0.00111234971815196
0.49 0.49 0.00111099975452649
0.49 0.51 0.00111317944944859
0.49 0.53 0.00111890960165186
0.49 0.55 0.00112827965447564
0.49 0.57 0.00114145172077085
0.49 0.59 0.00115866832008153
0.49 0.61 0.00118026454736917
0.49 0.63 0.00120668586660057
0.49 0.65 0.00123851339224208
0.49 0.67 0.00127649952065844
0.49 0.69 0.00132161832471852
0.49 0.71 0.00137513761710594
0.49 0.73 0.0014387237230548
0.49 0.75 0.00151459709881339
0.49 0.77 0.00160576956244962
0.49 0.79 0.00171641733540493
0.49 0.81 0.00185248968261746
0.49 0.83 0.0020227467174753
0.49 0.85 0.00224062606074208
0.49 0.87 0.00252782907151016
0.49 0.89 0.00292181043205523
0.49 0.91 0.00349322898202634
0.49 0.93 0.00439323217818716
0.49 0.95 0.00601386781779321
0.49 0.97 0.00978763375120348
0.49 0.99 0.0285170202165661
0.51 0.01 0.0259066867122542
0.51 0.03 0.00892735114633403
0.51 0.05 0.00550726486532049
0.51 0.07 0.00403927497990814
0.51 0.09 0.00322465677498006
0.51 0.11 0.00270798126092305
0.51 0.13 0.00235222305036996
0.51 0.15 0.00209332836461834
0.51 0.17 0.00189734653377621
0.51 0.19 0.00174460908191986
0.51 0.21 0.00162293976414608
0.51 0.23 0.0015244033991311
0.51 0.25 0.0014436136686886
0.51 0.27 0.00137679236048764
0.51 0.29 0.00132121769989648
0.51 0.31 0.00127488628862915
0.51 0.33 0.00123629818777864
0.51 0.35 0.00120431601474375
0.51 0.37 0.00117807016772898
0.51 0.39 0.00115689374348226
0.51 0.41 0.0011402771486748
0.51 0.43 0.00112783615689125
0.51 0.45 0.00111928942610116
0.51 0.47 0.00111444290259895
0.51 0.49 0.00111317944944859
0.51 0.51 0.00111545265340515
0.51 0.53 0.00112128420619881
0.51 0.55 0.00113076460215567
0.51 0.57 0.00114405719981162
0.51 0.59 0.00116140600651627
0.51 0.61 0.00118314790913558
0.51 0.63 0.00120973054967383
0.51 0.65 0.00124173771686755
0.51 0.67 0.00127992512763681
0.51 0.69 0.0013252710297089
0.51 0.71 0.00137904855884712
0.51 0.73 0.00144293093586746
0.51 0.75 0.00151914771261757
0.51 0.77 0.00161072295701377
0.51 0.79 0.0017218497929472
0.51 0.81 0.00185850148304671
0.51 0.83 0.00202947339668613
0.51 0.85 0.00224825715485731
0.51 0.87 0.00253664124096062
0.51 0.89 0.0029322306141123
0.51 0.91 0.00350596750556874
0.51 0.93 0.00440960543727027
0.51 0.95 0.00603676399067758
0.51 0.97 0.00982568353901178
0.51 0.99 0.0286301715083153
0.53 0.01 0.0259900938855676
0.53 0.03 0.00895680947463421
0.53 0.05 0.00552587970115891
0.53 0.07 0.00405325218234471
0.53 0.09 0.00323607400959687
0.53 0.11 0.00271778656606574
0.53 0.13 0.00236092906055803
0.53 0.15 0.00210124425076843
0.53 0.17 0.00190467368571549
0.53 0.19 0.00175148650736641
0.53 0.21 0.00162946790905518
0.53 0.23 0.00153065763713558
0.53 0.25 0.00144965241460708
0.53 0.27 0.00138266219633626
0.53 0.29 0.001326956750252
0.53 0.31 0.00128052652455663
0.53 0.33 0.00124186705113134
0.53 0.35 0.00120983759861675
0.53 0.37 0.00118356610036292
0.53 0.39 0.00116238387085757
0.53 0.41 0.00114578007947379
0.53 0.43 0.00113336971392407
0.53 0.45 0.00112487103597912
0.53 0.47 0.00112008994771633
0.53 0.49 0.00111890960165186
0.53 0.51 0.00112128420619881
0.53 0.53 0.00112723642148106
0.53 0.55 0.00113685808809817
0.53 0.57 0.00115031433862511
0.53 0.59 0.00116785145473044
0.53 0.61 0.00118980919918993
0.53 0.63 0.00121663883096718
0.53 0.65 0.00124892868843018
0.53 0.67 0.00128744023569924
0.53 0.69 0.0013331590356727
0.53 0.71 0.0013873676333432
0.53 0.73 0.00145175151461395
0.53 0.75 0.00152855648108057
0.53 0.77 0.00162082855345653
0.53 0.79 0.0017327912114335
0.53 0.81 0.00187046087954936
0.53 0.83 0.00204269640105927
0.53 0.85 0.0022630866813148
0.53 0.87 0.00255357722971301
0.53 0.89 0.00295204392552424
0.53 0.91 0.00352993998589686
0.53 0.93 0.00444011184688349
0.53 0.95 0.00607901366495071
0.53 0.97 0.00989524242154972
0.53 0.99 0.0288351595719544
0.55 0.01 0.0261574713994927
0.55 0.03 0.00901521296705719
0.55 0.05 0.00556235655066517
0.55 0.07 0.00408033449336373
0.55 0.09 0.00325795686865063
0.55 0.11 0.00273638358301675
0.55 0.13 0.00237727438052893
0.55 0.15 0.00211596097602351
0.55 0.17 0.00191816711439956
0.55 0.19 0.00176403581736856
0.55 0.21 0.00164127425881646
0.55 0.23 0.00154187139942259
0.55 0.25 0.00146038955042244
0.55 0.27 0.00139301459263013
0.55 0.29 0.0013369990192204
0.55 0.31 0.00129032063598764
0.55 0.33 0.00125146558869232
0.55 0.35 0.00121928611573239
0.55 0.37 0.00119290487247978
0.55 0.39 0.00117164923557765
0.55 0.41 0.00115500549207499
0.55 0.43 0.00114258660595983
0.55 0.45 0.00113410953942899
0.55 0.47 0.00112937953110196
0.55 0.49 0.00112827965447564
0.55 0.51 0.00113076460215567
0.55 0.53 0.00113685808809817
0.55 0.55 0.00114665361026652
0.55 0.57 0.00116031862580196
0.55 0.59 0.0011781025066882
0.55 0.61 0.00120034901376351
0.55 0.63 0.00122751451058142
0.55 0.65 0.00126019382240465
0.55 0.67 0.00129915666595284
0.55 0.69 0.00134539916034784
0.55 0.71 0.00140021747599292
0.55 0.73 0.00146531490330012
0.55 0.75 0.00154296087326899
0.55 0.77 0.00163623336737859
0.55 0.79 0.0017494000965975
0.55 0.81 0.00188854041213944
0.55 0.83 0.00206260573254169
0.55 0.85 0.00228532688611014
0.55 0.87 0.00257887849651517
0.55 0.89 0.00298153177945142
0.55 0.91 0.0035654856489231
0.55 0.93 0.00448518152603112
0.55 0.95 0.00614121041372001
0.55 0.97 0.00999728423899299
0.55 0.99 0.0291348444859829
0.57 0.01 0.0264120860795956
0.57 0.03 0.00910369457671917
0.57 0.05 0.00561739878478531
0.57 0.07 0.0041210410656664
0.57 0.09 0.0032907224161661
0.57 0.11 0.00276412474506188
0.57 0.13 0.00240156704983591
0.57 0.15 0.00213775437383896
0.57 0.17 0.00193807836900742
0.57 0.19 0.00178248972795051
0.57 0.21 0.00165857661845946
0.57 0.23 0.00155825050636551
0.57 0.25 0.00147602116284908
0.57 0.27 0.00140803768034777
0.57 0.29 0.00135152611985188
0.57 0.31 0.00130444490623648
0.57 0.33 0.00126526575614079
0.57 0.35 0.00123283005599909
0.57 0.37 0.00120625226383559
0.57 0.39 0.00118485358248619
0.57 0.41 0.00116811571150172
0.57 0.43 0.00115564830944268
0.57 0.45 0.00114716610527631
0.57 0.47 0.00114247303637426
0.57 0.49 0.00114145172077085
0.57 0.51 0.00114405719981162
0.57 0.53 0.00115031433862511
0.57 0.55 0.00116031862580196
0.57 0.57 0.00117424042690929
0.57 0.59 0.0011923330661993
0.57 0.61 0.00121494548548175
0.57 0.63 0.00124254071917587
0.57 0.65 0.00127572211755919
0.57 0.67 0.00131527028445741
0.57 0.69 0.00136219530212484
0.57 0.71 0.00141781139727681
0.57 0.73 0.00148384548542153
0.57 0.75 0.0015625983803169
0.57 0.77 0.00165719053814994
0.57 0.79 0.00177194847736499
0.57 0.81 0.00191303523799685
0.57 0.83 0.00208952538304385
0.57 0.85 0.00231533855302486
0.57 0.87 0.00261295420803654
0.57 0.89 0.00302116958726511
0.57 0.91 0.00361317584136381
0.57 0.93 0.00454553674916754
0.57 0.95 0.00622434805705146
0.57 0.97 0.0101334347566084
0.57 0.99 0.0295339872822123
0.59 0.01 0.0267590347939807
0.59 0.03 0.00922401844609945
0.59 0.05 0.00569209950292998
0.59 0.07 0.00417617715340109
0.59 0.09 0.00333501632445264
0.59 0.11 0.00280155463855174
0.59 0.13 0.00243428216889155
0.59 0.15 0.00216704908676312
0.59 0.17 0.00196479399941864
0.59 0.19 0.00180720520218873
0.59 0.21 0.00168170848154649
0.59 0.23 0.0015801095433243
0.59 0.25 0.00149684643483945
0.59 0.27 0.00142801800613667
0.59 0.29 0.00137081419646579
0.59 0.31 0.00132316692038653
0.59 0.33 0.00128352813062447
0.59 0.35 0.00125072431961588
0.59 0.37 0.00122385866128112
0.59 0.39 0.00120224382151238
0.59 0.41 0.00118535511139131
0.59 0.43 0.00117279753174579
0.59 0.45 0.00116428259494524
0.59 0.47 0.0011596122675702
0.59 0.49 0.00115866832008153
0.59 0.51 0.00116140600651627
0.59 0.53 0.00116785145473044
0.59 0.55 0.0011781025066882
0.59 0.57 0.0011923330661993
0.59 0.59 0.00121080133622647
0.59 0.61 0.0012338627085719
0.59 0.63 0.00126198856695531
0.59 0.65 0.00129579296920727
0.59 0.67 0.00133607022614078
0.59 0.69 0.00138384802863515
0.59 0.71 0.00144046339989314
0.59 0.73 0.00150767310645199
0.59 0.75 0.00158781763726786
0.59 0.77 0.00168407116739992
0.59 0.79 0.0018008346105553
0.59 0.81 0.00194437689788249
0.59 0.83 0.00212392842568653
0.59 0.85 0.00235364778651288
0.59 0.87 0.00265640024762726
0.59 0.89 0.00307164881634084
0.59 0.91 0.0036738405057571
0.59 0.93 0.0046222253724573
0.59 0.95 0.00632986659734009
0.59 0.97 0.0103060467156856
0.59 0.99 0.0300394694601136
0.61 0.01 0.0272055072689241
0.61 0.03 0.00937867076101023
0.61 0.05 0.00578799775888081
0.61 0.07 0.0042468754816748
0.61 0.09 0.00339174600507938
0.61 0.11 0.00284943791338927
0.61 0.13 0.00247608621925084
0.61 0.15 0.00220444027810434
0.61 0.17 0.00199885529704778
0.61 0.19 0.00183868165884632
0.61 0.21 0.00171113602197411
0.61 0.23 0.00160788787067404
0.61 0.25 0.00152328285441284
0.61 0.27 0.00145335508232197
0.61 0.29 0.00139524793073217
0.61 0.31 0.00134685912213566
0.61 0.33 0.00130661509796666
0.61 0.35 0.00127332310282987
0.61 0.37 0.00124607170257461
0.61 0.39 0.00122416248242903
0.61 0.41 0.00120706242758577
0.61 0.43 0.00119437042777077
0.61 0.45 0.00118579372359926
0.61 0.47 0.00118113159463175
0.61 0.49 0.00118026454736917
0.61 0.51 0.00118314790913558
0.61 0.53 0.00118980919918993
0.61 0.55 0.00120034901376351
0.61 0.57 0.00121494548548175
0.61 0.59 0.0012338627085719
0.61 0.61 0.0012574639094767
0.61 0.63 0.00128623065076647
0.61 0.65 0.00132079007537109
0.61 0.67 0.00136195327165255
0.61 0.69 0.001410769507568
0.61 0.71 0.00146860376192594
0.61 0.73 0.0015372494275741
0.61 0.75 0.00161909569195538
0.61 0.77 0.00171738268337349
0.61 0.79 0.00183660267055915
0.61 0.81 0.00198315463149343
0.61 0.83 0.00216646035997796
0.61 0.85 0.00240097195001741
0.61 0.87 0.00271002856711672
0.61 0.89 0.00313391101924171
0.61 0.91 0.00374860898767365
0.61 0.93 0.00471667230947718
0.61 0.95 0.00645972289632141
0.61 0.97 0.0105183152070485
0.61 0.99 0.0306606301456833
0.63 0.01 0.0277611751846562
0.63 0.03 0.0095709941846954
0.63 0.05 0.00590716171105005
0.63 0.07 0.00433465739290427
0.63 0.09 0.0034621295516703
0.63 0.11 0.00290880049161863
0.63 0.13 0.00252787295217557
0.63 0.15 0.00225072565398043
0.63 0.17 0.00204098739473113
0.63 0.19 0.00187758779951097
0.63 0.21 0.00174748311521696
0.63 0.23 0.00164217318706614
0.63 0.25 0.00155588858713848
0.63 0.27 0.0014845827792365
0.63 0.29 0.00142534112374888
0.63 0.31 0.00137601872558067
0.63 0.33 0.00133501021174233
0.63 0.35 0.0013010988049643
0.63 0.37 0.00127335481913166
0.63 0.39 0.00125106597126326
0.63 0.41 0.00123368879869367
0.63 0.43 0.00122081448960997
0.63 0.45 0.0012121448598874
0.63 0.47 0.00120747572160049
0.63 0.49 0.00120668586660057
0.63 0.51 0.00120973054967383
0.63 0.53 0.00121663883096718
0.63 0.55 0.00122751451058142
0.63 0.57 0.00124254071917587
0.63 0.59 0.00126198856695531
0.63 0.61 0.00128623065076647
0.63 0.63 0.00131576073948462
0.63 0.65 0.00135122169441219
0.63 0.67 0.00139344478104835
0.63 0.69 0.00144350523703412
0.63 0.71 0.00150280170634295
0.63 0.73 0.00157317170540341
0.63 0.75 0.00165706310415615
0.63 0.77 0.00175779552036422
0.63 0.79 0.00187997134147329
0.63 0.81 0.00203014631663534
0.63 0.83 0.00221797298238396
0.63 0.85 0.00245825728238538
0.63 0.87 0.00277490973505726
0.63 0.89 0.00320919714097137
0.63 0.91 0.00383896913872483
0.63 0.93 0.00483075405405195
0.63 0.95 0.00661649295271508
0.63 0.97 0.0107744445590523
0.63 0.99 0.031409753587419
0.65 0.01 0.0284387486141481
0.65 0.03 0.00980538005449092
0.65 0.05 0.00605230746617897
0.65 0.07 0.00444152021631992
0.65 0.09 0.00354776565250946
0.65 0.11 0.00298098841552883
0.65 0.13 0.00259081462513224
0.65 0.15 0.00230695116705512
0.65 0.17 0.00209214078829191
0.65 0.19 0.00192479987672128
0.65 0.21 0.00179156702062332
0.65 0.23 0.00168373512336631
0.65 0.25 0.00159539436374232
0.65 0.27 0.00152239980758422
0.65 0.29 0.00146176601598559
0.65 0.31 0.00141129607272706
0.65 0.33 0.001369345756316
0.65 0.35 0.00133466894072059
0.65 0.37 0.00130631362286688
0.65 0.39 0.00128355054286636
0.65 0.41 0.00126582342489411
0.65 0.43 0.00125271398413148
0.65 0.45 0.0012439173291462
0.65 0.47 0.00123922493848318
0.65 0.49 0.00123851339224208
0.65 0.51 0.00124173771686755
0.65 0.53 0.00124892868843018
0.65 0.55 0.00126019382240465
0.65 0.57 0.00127572211755919
0.65 0.59 0.00129579296920727
0.65 0.61 0.00132079007537109
0.65 0.63 0.00135122169441219
0.65 0.65 0.00138774937000589
0.65 0.67 0.00143122837014296
0.65 0.69 0.0014827648438296
0.65 0.71 0.00154379752251189
0.65 0.73 0.00161621647852435
0.65 0.75 0.0017025394927193
0.65 0.77 0.00180618089493322
0.65 0.79 0.00193187429196492
0.65 0.81 0.00208636225619813
0.65 0.83 0.00227957231072917
0.65 0.85 0.00252673210992032
0.65 0.87 0.00285243311131988
0.65 0.89 0.0032991172364673
0.65 0.91 0.00394685086540664
0.65 0.93 0.00496690400262357
0.65 0.95 0.00680351641719289
0.65 0.97 0.0110798840913114
0.65 0.99 0.0323027576601014
0.67 0.01 0.0292547631185463
0.67 0.03 0.0100875402049987
0.67 0.05 0.00622696713291554
0.67 0.07 0.00457006079521012
0.67 0.09 0.00365073242080696
0.67 0.11 0.0030677510238121
0.67 0.13 0.00266643440837337
0.67 0.15 0.00237447559427811
0.67 0.17 0.00215354999595043
0.67 0.19 0.00198145574877358
0.67 0.21 0.00184444877594052
0.67 0.23 0.00173357268053167
0.67 0.25 0.00164274850164388
0.67 0.27 0.00156771274943481
0.67 0.29 0.00150539467110079
0.67 0.31 0.00145353465287804
0.67 0.33 0.00141044163923772
0.67 0.35 0.00137483410872829
0.67 0.37 0.00134573312791212
0.67 0.39 0.00132238893286609
0.67 0.41 0.00130422975205318
0.67 0.43 0.0012908258199048
0.67 0.45 0.00128186408567083
0.67 0.47 0.00127713071600864
0.67 0.49 0.00127649952065844
0.67 0.51 0.00127992512763681
0.67 0.53 0.00128744023569924
0.67 0.55 0.00129915666595284
0.67 0.57 0.00131527028445741
0.67 0.59 0.00133607022614078
0.67 0.61 0.00136195327165255
0.67 0.63 0.00139344478104835
0.67 0.65 0.00143122837014296
0.67 0.67 0.00147618768309748
0.67 0.69 0.00152946542927526
0.67 0.71 0.00159254776821869
0.67 0.73 0.00166738696538151
0.67 0.75 0.0017565835445859
0.67 0.77 0.00186366394372519
0.67 0.79 0.00199351710148402
0.67 0.81 0.00215310675448135
0.67 0.83 0.0023526859698919
0.67 0.85 0.00260798165704217
0.67 0.87 0.0029443914352127
0.67 0.89 0.00340574846041168
0.67 0.91 0.00407474354389544
0.67 0.93 0.00512826044906082
0.67 0.95 0.00702509963276512
0.67 0.97 0.0114416593008426
0.67 0.99 0.0333601609487025
0.69 0.01 0.0302306953084626
0.69 0.03 0.0104248921913185
0.69 0.05 0.00643572696265203
0.69 0.07 0.00472365051557918
0.69 0.09 0.00377372741688106
0.69 0.11 0.00317135878441187
0.69 0.13 0.00275670895163436
0.69 0.15 0.00245506200550955
0.69 0.17 0.00222681663672842
0.69 0.19 0.00204903142987989
0.69 0.21 0.0019075045576063
0.69 0.23 0.00179298139726041
0.69 0.25 0.00169918064568679
0.69 0.27 0.00162169697544548
0.69 0.29 0.0015573575562151
0.69 0.31 0.00150382774659528
0.69 0.33 0.00145936043528666
0.69 0.35 0.00142263172345505
0.69 0.37 0.00139263042112101
0.69 0.39 0.00136858218920292
0.69 0.41 0.00134989666525742
0.69 0.43 0.00133613028767977
0.69 0.45 0.0013269601735696
0.69 0.47 0.00132216605261224
0.69 0.49 0.00132161832471852
0.69 0.51 0.0013252710297089
0.69 0.53 0.0013331590356727
0.69 0.55 0.00134539916034784
0.69 0.57 0.00136219530212484
0.69 0.59 0.00138384802863515
0.69 0.61 0.001410769507568
0.69 0.63 0.00144350523703412
0.69 0.65 0.0014827648438296
0.69 0.67 0.00152946542927526
0.69 0.69 0.0015847928246394
0.69 0.71 0.00165028914311789
0.69 0.73 0.00172798003533518
0.69 0.75 0.00182056366967289
0.69 0.77 0.00193169879295005
0.69 0.79 0.00206645767543982
0.69 0.81 0.00223206509444206
0.69 0.83 0.00243915836746684
0.69 0.85 0.00270405370082003
0.69 0.87 0.00305310027945642
0.69 0.89 0.00353177343626217
0.69 0.91 0.00422586180598443
0.69 0.93 0.0053188755327297
0.69 0.95 0.00728680227786866
0.69 0.97 0.0118688393802443
0.69 0.99 0.0346084478278872
0.71 0.01 0.0313945600525651
0.71 0.03 0.0108271108038291
0.71 0.05 0.00668456827161755
0.71 0.07 0.00490668586347723
0.71 0.09 0.00392026808223938
0.71 0.11 0.00329477195680721
0.71 0.13 0.0028642151871385
0.71 0.15 0.00255100867501839
0.71 0.17 0.00231402832746519
0.71 0.19 0.00212945063859874
0.71 0.21 0.00198252779680656
0.71 0.23 0.00186364946141922
0.71 0.25 0.00176629297120892
0.71 0.27 0.0016858838034411
0.71 0.29 0.00161912735255652
0.71 0.31 0.00156359946192884
0.71 0.33 0.00151748612981675
0.71 0.35 0.00147941287758518
0.71 0.37 0.00144833000233019
0.71 0.39 0.00142343380860252
0.71 0.41 0.00140411170906692
0.71 0.43 0.0013899036290385
0.71 0.45 0.00138047489192083
0.71 0.47 0.00137559747318933
0.71 0.49 0.00137513761710594
0.71 0.51 0.00137904855884712
0.71 0.53 0.0013873676333432
0.71 0.55 0.00140021747599292
0.71 0.57 0.00141781139727681
0.71 0.59 0.00144046339989314
0.71 0.61 0.00146860376192594
0.71 0.63 0.00150280170634295
0.71 0.65 0.00154379752251189
0.71 0.67 0.00159254776821869
0.71 0.69 0.00165028914311789
0.71 0.71 0.00171862977835496
0.71 0.73 0.00179968192098614
0.71 0.75 0.00189625897327313
0.71 0.77 0.00201217583467768
0.71 0.79 0.00215272115532858
0.71 0.81 0.00232542781904763
0.71 0.83 0.00254138668356225
0.71 0.85 0.00281760952640201
0.71 0.87 0.00318156871401305
0.71 0.89 0.00368067793506685
0.71 0.91 0.00440438237597432
0.71 0.93 0.00554401372214226
0.71 0.95 0.00759584681954946
0.71 0.97 0.0123732050108422
0.71 0.99 0.036082018226504
0.73 0.01 0.032783234356699
0.73 0.03 0.0113069304760526
0.73 0.05 0.00698136343821656
0.73 0.07 0.00512495294180119
0.73 0.09 0.00409498332667492
0.73 0.11 0.00344188595048527
0.73 0.13 0.00299234388198472
0.73 0.15 0.00266533951076911
0.73 0.17 0.00241793162997181
0.73 0.19 0.00222524414164507
0.73 0.21 0.00207187770794363
0.73 0.23 0.00194779750045075
0.73 0.25 0.00184619283137965
0.73 0.27 0.00176228725951908
0.73 0.29 0.00169264084372605
0.73 0.31 0.00163472258421428
0.73 0.33 0.00158663863060502
0.73 0.35 0.00154695411514304
0.73 0.37 0.00151457334075772
0.73 0.39 0.00148865753927952
0.73 0.41 0.00146856755478704
0.73 0.43 0.00145382355308828
0.73 0.45 0.0014440767216972
0.73 0.47 0.0014390897110153
0.73 0.49 0.0014387237230548
0.73 0.51 0.00144293093586746
0.73 0.53 0.00145175151461395
0.73 0.55 0.00146531490330012
0.73 0.57 0.00148384548542153
0.73 0.59 0.00150767310645199
0.73 0.61 0.0015372494275741
0.73 0.63 0.00157317170540341
0.73 0.65 0.00161621647852435
0.73 0.67 0.00166738696538151
0.73 0.69 0.00172798003533518
0.73 0.71 0.00179968192098614
0.73 0.73 0.0018847073268978
0.73 0.75 0.00198600600574811
0.73 0.77 0.00210757763410567
0.73 0.79 0.00225496691587049
0.73 0.81 0.00243607134255207
0.73 0.83 0.00266251849195581
0.73 0.85 0.00295214329038828
0.73 0.87 0.0033337473023712
0.73 0.89 0.00385703812026906
0.73 0.91 0.00461578820644242
0.73 0.93 0.00581058551500094
0.73 0.95 0.00796171343771931
0.73 0.97 0.0129702186222572
0.73 0.99 0.0378260204329192
0.75 0.01 0.0344459104989076
0.75 0.03 0.0118813375887502
0.75 0.05 0.00733661289553422
0.75 0.07 0.00538616908840094
0.75 0.09 0.00430404677555775
0.75 0.11 0.00361789587785936
0.75 0.13 0.00314561692782861
0.75 0.15 0.00280208698330522
0.75 0.17 0.00254218900126982
0.75 0.19 0.00233978648912152
0.75 0.21 0.00217869995163997
0.75 0.23 0.00204838625882723
0.75 0.25 0.00194168981911733
0.75 0.27 0.00185359239196025
0.75 0.29 0.00178047998737926
0.75 0.31 0.00171969364527717
0.75 0.33 0.00166924387542822
0.75 0.35 0.00162762346776105
0.75 0.37 0.00159368161552246
0.75 0.39 0.00156653751363132
0.75 0.41 0.00154552014672528
0.75 0.43 0.00153012596801183
0.75 0.45 0.00151998917859765
0.75 0.47 0.00151486119398583
0.75 0.49 0.00151459709881339
0.75 0.51 0.00151914771261757
0.75 0.53 0.00152855648108056
0.75 0.55 0.00154296087326899
0.75 0.57 0.0015625983803169
0.75 0.59 0.00158781763726786
0.75 0.61 0.00161909569195538
0.75 0.63 0.00165706310415616
0.75 0.65 0.0017025394927193
0.75 0.67 0.0017565835445859
0.75 0.69 0.00182056366967289
0.75 0.71 0.00189625897327313
0.75 0.73 0.00198600600574811
0.75 0.75 0.00209291668196061
0.75 0.77 0.00222121044399952
0.75 0.79 0.00237673654334641
0.75 0.81 0.00256782614050811
0.75 0.83 0.00280674520341126
0.75 0.85 0.00311230774349672
0.75 0.87 0.00351489633407086
0.75 0.89 0.004066947050899
0.75 0.91 0.00486737944550754
0.75 0.93 0.0061277913789605
0.75 0.95 0.00839702333148513
0.75 0.97 0.0136804649507146
0.75 0.99 0.0399005569365812
0.77 0.01 0.0364493614478667
0.77 0.03 0.0125733885022296
0.77 0.05 0.00776456888955858
0.77 0.07 0.00570080872052896
0.77 0.09 0.00455583736626798
0.77 0.11 0.00382985240253255
0.77 0.13 0.00333017111981019
0.77 0.15 0.00296672350934802
0.77 0.17 0.00269177056318973
0.77 0.19 0.00247765695864725
0.77 0.21 0.00230726307038983
0.77 0.23 0.00216943323183622
0.77 0.25 0.00205659621282393
0.77 0.27 0.00196344237651938
0.77 0.29 0.00188614797606259
0.77 0.31 0.0018218998301558
0.77 0.33 0.00176859317171218
0.77 0.35 0.00172463358475648
0.77 0.37 0.00168880381865139
0.77 0.39 0.00166017237303871
0.77 0.41 0.00163802979618324
0.77 0.43 0.00162184391591597
0.77 0.45 0.00161122840590376
0.77 0.47 0.00160592107623094
0.77 0.49 0.00160576956244962
0.77 0.51 0.00161072295701377
0.77 0.53 0.00162082855345653
0.77 0.55 0.00163623336737859
0.77 0.57 0.00165719053814994
0.77 0.59 0.00168407116739992
0.77 0.61 0.00171738268337349
0.77 0.63 0.00175779552036422
0.77 0.65 0.00180618089493322
0.77 0.67 0.00186366394372519
0.77 0.69 0.00193169879295005
0.77 0.71 0.00201217583467768
0.77 0.73 0.00210757763410567
0.77 0.75 0.00222121044399952
0.77 0.77 0.00235755708620265
0.77 0.79 0.00252283180832267
0.77 0.81 0.00272588552562178
0.77 0.83 0.00297974932849091
0.77 0.85 0.00330441068854386
0.77 0.87 0.00373214706988655
0.77 0.89 0.00431866473454416
0.77 0.91 0.00516905221816842
0.77 0.93 0.00650810319305975
0.77 0.95 0.00891888496953624
0.77 0.97 0.0145318465792007
0.77 0.99 0.042387094449887
0.79 0.01 0.0388862218517569
0.79 0.03 0.0134150687801761
0.79 0.05 0.00828500280531024
0.79 0.07 0.00608340212604491
0.79 0.09 0.00486197825020967
0.79 0.11 0.00408753590126409
0.79 0.13 0.00355451897301732
0.79 0.15 0.00316683986437943
0.79 0.17 0.00287357021245659
0.79 0.19 0.00264520718478301
0.79 0.21 0.0024634875721258
0.79 0.23 0.00231651060541139
0.79 0.25 0.0021961994559397
0.79 0.27 0.00209689001412911
0.79 0.29 0.00201450336395009
0.79 0.31 0.00194603870577709
0.79 0.33 0.00188925102304108
0.79 0.35 0.00184243979236077
0.79 0.37 0.00180430690668663
0.79 0.39 0.00177385916132068
0.79 0.41 0.00175034030664431
0.79 0.43 0.00173318330052068
0.79 0.45 0.00172197678968965
0.79 0.47 0.0017164419686027
0.79 0.49 0.00171641733540493
0.79 0.51 0.0017218497929472
0.79 0.53 0.0017327912114335
0.79 0.55 0.0017494000965975
0.79 0.57 0.00177194847736499
0.79 0.59 0.0018008346105553
0.79 0.61 0.00183660267055915
0.79 0.63 0.00187997134147329
0.79 0.65 0.00193187429196492
0.79 0.67 0.00199351710148402
0.79 0.69 0.00206645767543982
0.79 0.71 0.00215272115532858
0.79 0.73 0.00225496691587049
0.79 0.75 0.00237673654334641
0.79 0.77 0.00252283180832267
0.79 0.79 0.00269990897150717
0.79 0.81 0.00291744838344798
0.79 0.83 0.00318940772412334
0.79 0.85 0.00353719557403824
0.79 0.87 0.00399538419725108
0.79 0.89 0.00462364021130364
0.79 0.91 0.00553452310445937
0.79 0.93 0.0069688073602055
0.79 0.95 0.00955101077761222
0.79 0.97 0.0155630359311368
0.79 0.99 0.0453985421746237
0.81 0.01 0.0418885000996786
0.81 0.03 0.0144519585586135
0.81 0.05 0.00892608888609109
0.81 0.07 0.00655465467373432
0.81 0.09 0.0052390319413442
0.81 0.11 0.0044048828055146
0.81 0.13 0.00383079011747443
0.81 0.15 0.00341325211847729
0.81 0.17 0.00309741089675818
0.81 0.19 0.00285148732838127
0.81 0.21 0.0026558092034234
0.81 0.23 0.00249755771118936
0.81 0.25 0.00236803306750314
0.81 0.27 0.00226113440435742
0.81 0.29 0.00217246839501927
0.81 0.31 0.00209880305467954
0.81 0.33 0.00203772054091078
0.81 0.35 0.00198738956692386
0.81 0.37 0.00194641236966308
0.81 0.39 0.00191371968083718
0.81 0.41 0.00188849754794983
0.81 0.43 0.00187013591598297
0.81 0.45 0.00185819253894078
0.81 0.47 0.00185236807328664
0.81 0.49 0.00185248968261746
0.81 0.51 0.00185850148304671
0.81 0.53 0.00187046087954936
0.81 0.55 0.00188854041213944
0.81 0.57 0.00191303523799685
0.81 0.59 0.00194437689788249
0.81 0.61 0.00198315463149343
0.81 0.63 0.00203014631663534
0.81 0.65 0.00208636225619813
0.81 0.67 0.00215310675448135
0.81 0.69 0.00223206509444206
0.81 0.71 0.00232542781904763
0.81 0.73 0.00243607134255207
0.81 0.75 0.00256782614050811
0.81 0.77 0.00272588552562178
0.81 0.79 0.00291744838344798
0.81 0.81 0.0031527677812688
0.81 0.83 0.00344693892105553
0.81 0.85 0.00382311500724606
0.81 0.87 0.00431868552315525
0.81 0.89 0.00499817904028308
0.81 0.91 0.00598332681737447
0.81 0.93 0.00753452231420353
0.81 0.95 0.0103271703925515
0.81 0.97 0.0168291069828184
0.81 0.99 0.0490956938158073
0.83 0.01 0.0456506190982641
0.83 0.03 0.0157511879201395
0.83 0.05 0.00972932153359116
0.83 0.07 0.0071450604702473
0.83 0.09 0.00571139086125567
0.83 0.11 0.00480241777547985
0.83 0.13 0.00417684810013438
0.83 0.15 0.00372188915748116
0.83 0.17 0.00337775878464716
0.83 0.19 0.00310982535270451
0.83 0.21 0.00289665097410557
0.83 0.23 0.00272426639498976
0.83 0.25 0.00258319116791413
0.83 0.27 0.00246677708899032
0.83 0.29 0.00237023681114722
0.83 0.31 0.00229004861920934
0.83 0.33 0.00222357806936859
0.83 0.35 0.00216882997986494
0.83 0.37 0.00212428167042702
0.83 0.39 0.00208876851539023
0.83 0.41 0.00206140420794764
0.83 0.43 0.00204152474100228
0.83 0.45 0.00202864909720872
0.83 0.47 0.00202245212873596
0.83 0.49 0.0020227467174753
0.83 0.51 0.00202947339668613
0.83 0.53 0.00204269640105927
0.83 0.55 0.00206260573254169
0.83 0.57 0.00208952538304385
0.83 0.59 0.00212392842568653
0.83 0.61 0.00216646035997796
0.83 0.63 0.00221797298238396
0.83 0.65 0.00227957231072917
0.83 0.67 0.0023526859698919
0.83 0.69 0.00243915836746683
0.83 0.71 0.00254138668356225
0.83 0.73 0.00266251849195581
0.83 0.75 0.00280674520341126
0.83 0.77 0.00297974932849091
0.83 0.79 0.00318940772412334
0.83 0.81 0.00344693892105553
0.83 0.83 0.00376885939558828
0.83 0.85 0.00418050217721984
0.83 0.87 0.00472277674037286
0.83 0.89 0.00546628646316825
0.83 0.91 0.00654422235655005
0.83 0.93 0.00824149100401518
0.83 0.95 0.0112970786351779
0.83 0.97 0.018411137601627
0.83 0.99 0.0537152619513106
0.85 0.01 0.0504708599030929
0.85 0.03 0.0174157462736093
0.85 0.05 0.0107583600752151
0.85 0.07 0.00790140225187753
0.85 0.09 0.00631647656231224
0.85 0.11 0.00531162844638491
0.85 0.13 0.00462009786786969
0.85 0.15 0.00411718775570811
0.85 0.17 0.00373680652896423
0.85 0.19 0.00344066765134054
0.85 0.21 0.00320507087001482
0.85 0.23 0.00301457285951716
0.85 0.25 0.00285869289523951
0.85 0.27 0.00273008145477213
0.85 0.29 0.00262344631231053
0.85 0.31 0.0025348944972981
0.85 0.33 0.00246151400715841
0.85 0.35 0.00240109963020667
0.85 0.37 0.0023519685941043
0.85 0.39 0.00231283405120238
0.85 0.41 0.00228271694083202
0.85 0.43 0.0022608840741699
0.85 0.45 0.00224680469540555
0.85 0.47 0.00224012052368554
0.85 0.49 0.00224062606074208
0.85 0.51 0.00224825715485731
0.85 0.53 0.0022630866813148
0.85 0.55 0.00228532688611014
0.85 0.57 0.00231533855302486
0.85 0.59 0.00235364778651288
0.85 0.61 0.00240097195001741
0.85 0.63 0.00245825728238538
0.85 0.65 0.00252673210992032
0.85 0.67 0.00260798165704217
0.85 0.69 0.00270405370082003
0.85 0.71 0.00281760952640201
0.85 0.73 0.00295214329038828
0.85 0.75 0.00311230774349672
0.85 0.77 0.00330441068854386
0.85 0.79 0.00353719557403824
0.85 0.81 0.00382311500724606
0.85 0.83 0.00418050217721984
0.85 0.85 0.00463747643597475
0.85 0.87 0.00523944663312447
0.85 0.89 0.00606478118629578
0.85 0.91 0.00726131939178953
0.85 0.93 0.00914530144352353
0.85 0.95 0.0125369857281084
0.85 0.97 0.020433480473724
0.85 0.99 0.0596203010735712
0.87 0.01 0.056830984557885
0.87 0.03 0.0196119739772211
0.87 0.05 0.0121160215937381
0.87 0.07 0.00889923916158058
0.87 0.09 0.00711472861667136
0.87 0.11 0.00598337030468008
0.87 0.13 0.00520480079797684
0.87 0.15 0.00463861526945448
0.87 0.17 0.00421039690121302
0.87 0.19 0.0038770365223579
0.87 0.21 0.00361184869130311
0.87 0.23 0.00339744503894875
0.87 0.25 0.00322202496296769
0.87 0.27 0.00307731353453794
0.87 0.29 0.00295735231968127
0.87 0.31 0.00285775845178563
0.87 0.33 0.00277525366091231
0.87 0.35 0.00270735556805011
0.87 0.37 0.00265217012181105
0.87 0.39 0.00260824915973046
0.87 0.41 0.00257449118338104
0.87 0.43 0.00255007166249489
0.87 0.45 0.00253439414685235
0.87 0.47 0.0025270565622007
0.87 0.49 0.00252782907151016
0.87 0.51 0.00253664124096062
0.87 0.53 0.00255357722971301
0.87 0.55 0.00257887849651517
0.87 0.57 0.00261295420803654
0.87 0.59 0.00265640024762726
0.87 0.61 0.00271002856711672
0.87 0.63 0.00277490973505726
0.87 0.65 0.00285243311131988
0.87 0.67 0.0029443914352127
0.87 0.69 0.00305310027945642
0.87 0.71 0.00318156871401305
0.87 0.73 0.0033337473023712
0.87 0.75 0.00351489633407086
0.87 0.77 0.00373214706988655
0.87 0.79 0.00399538419725108
0.87 0.81 0.00431868552315525
0.87 0.83 0.00472277674037286
0.87 0.85 0.00523944663312447
0.87 0.87 0.00592002948852044
0.87 0.89 0.00685311987851178
0.87 0.91 0.00820584814422934
0.87 0.93 0.0103357192633831
0.87 0.95 0.0141700229796575
0.87 0.97 0.0230969435958936
0.87 0.99 0.0673970790723855
0.89 0.01 0.0655625241838769
0.89 0.03 0.0226269771170605
0.89 0.05 0.0139797695256243
0.89 0.07 0.0102689867802583
0.89 0.09 0.00821046585008024
0.89 0.11 0.00690541979319491
0.89 0.13 0.00600735171674773
0.89 0.15 0.0053542919002332
0.89 0.17 0.00486039395012103
0.89 0.19 0.00447592777453546
0.89 0.21 0.00417010960387709
0.89 0.23 0.00392288073486422
0.89 0.25 0.00372062850747663
0.89 0.27 0.00355380749513978
0.89 0.29 0.00341554461187853
0.89 0.31 0.00330078439164555
0.89 0.33 0.00320574568907461
0.89 0.35 0.00312756556943504
0.89 0.37 0.00306405987768202
0.89 0.39 0.00301355893715177
0.89 0.41 0.00297479310235792
0.89 0.43 0.00294681237993905
0.89 0.45 0.00292893005795198
0.89 0.47 0.00292068385724739
0.89 0.49 0.00292181043205523
0.89 0.51 0.0029322306141123
0.89 0.53 0.00295204392552424
0.89 0.55 0.00298153177945142
0.89 0.57 0.00302116958726511
0.89 0.59 0.00307164881634084
0.89 0.61 0.00313391101924171
0.89 0.63 0.00320919714097137
0.89 0.65 0.0032991172364673
0.89 0.67 0.00340574846041168
0.89 0.69 0.00353177343626218
0.89 0.71 0.00368067793506685
0.89 0.73 0.00385703812026906
0.89 0.75 0.004066947050899
0.89 0.77 0.00431866473454416
0.89 0.79 0.00462364021130364
0.89 0.81 0.00499817904028308
0.89 0.83 0.00546628646316825
0.89 0.85 0.00606478118629578
0.89 0.87 0.00685311987851179
0.89 0.89 0.00793391477707833
0.89 0.91 0.00950073974664354
0.89 0.93 0.0119676641783065
0.89 0.95 0.0164086929227127
0.89 0.97 0.0267480847368809
0.89 0.99 0.0780573845085918
0.91 0.01 0.078234234893654
0.91 0.03 0.0270024055167331
0.91 0.05 0.016684403047245
0.91 0.07 0.0122566842833864
0.91 0.09 0.00980049355078456
0.91 0.11 0.00824337348487332
0.91 0.13 0.00717187472526016
0.91 0.15 0.00639273089198828
0.91 0.17 0.00580350808768811
0.91 0.19 0.00534486740700233
0.91 0.21 0.00498007724748455
0.91 0.23 0.00468520348639586
0.91 0.25 0.00444400363941543
0.91 0.27 0.00424508840688041
0.91 0.29 0.00408025725771728
0.91 0.31 0.00394347856279946
0.91 0.33 0.00383024132635233
0.91 0.35 0.00373713027847556
0.91 0.37 0.00366154019464258
0.91 0.39 0.00360147986479251
0.91 0.41 0.00355543555324449
0.91 0.43 0.00352227511409764
0.91 0.45 0.00350118075962481
0.91 0.47 0.00349160274355813
0.91 0.49 0.00349322898202634
0.91 0.51 0.00350596750556874
0.91 0.53 0.00352993998589686
0.91 0.55 0.0035654856489231
0.91 0.57 0.00361317584136381
0.91 0.59 0.0036738405057571
0.91 0.61 0.00374860898767365
0.91 0.63 0.00383896913872483
0.91 0.65 0.00394685086540664
0.91 0.67 0.00407474354389544
0.91 0.69 0.00422586180598443
0.91 0.71 0.00440438237597432
0.91 0.73 0.00461578820644242
0.91 0.75 0.00486737944550754
0.91 0.77 0.00516905221816842
0.91 0.79 0.00553452310445937
0.91 0.81 0.00598332681737447
0.91 0.83 0.00654422235655005
0.91 0.85 0.00726131939178953
0.91 0.87 0.00820584814422934
0.91 0.89 0.00950073974664354
0.91 0.91 0.0113778985132994
0.91 0.93 0.0143333851761756
0.91 0.95 0.0196538713416687
0.91 0.97 0.0320406674978091
0.91 0.99 0.0935099023444984
0.93 0.01 0.0982019463415473
0.93 0.03 0.0338969368696399
0.93 0.05 0.0209461117185263
0.93 0.07 0.0153886487148088
0.93 0.09 0.0123058092048631
0.93 0.11 0.0103514681601196
0.93 0.13 0.0090066733474275
0.93 0.15 0.00802884148306508
0.93 0.17 0.0072894002663185
0.93 0.19 0.00671386931942258
0.93 0.21 0.00625614449302471
0.93 0.23 0.00588618479834223
0.93 0.25 0.00558360367567953
0.93 0.27 0.00533410623905565
0.93 0.29 0.00512740014831427
0.93 0.31 0.00495591550695398
0.93 0.33 0.00481399118348569
0.93 0.35 0.00469734149304929
0.93 0.37 0.00460269763653879
0.93 0.39 0.00452756166950011
0.93 0.41 0.00447003514706218
0.93 0.43 0.00442869880432483
0.93 0.45 0.00440252820838248
0.93 0.47 0.00439083567115933
0.93 0.49 0.00439323217818716
0.93 0.51 0.00440960543727027
0.93 0.53 0.00444011184688349
0.93 0.55 0.00448518152603112
0.93 0.57 0.00454553674916754
0.93 0.59 0.0046222253724573
0.93 0.61 0.00471667230947719
0.93 0.63 0.00483075405405195
0.93 0.65 0.00496690400262357
0.93 0.67 0.00512826044906082
0.93 0.69 0.00531887553272971
0.93 0.71 0.00554401372214226
0.93 0.73 0.00581058551500094
0.93 0.75 0.0061277913789605
0.93 0.77 0.00650810319305975
0.93 0.79 0.0069688073602055
0.93 0.81 0.00753452231420353
0.93 0.83 0.00824149100401518
0.93 0.85 0.00914530144352353
0.93 0.87 0.0103357192633831
0.93 0.89 0.0119676641783065
0.93 0.91 0.0143333851761756
0.93 0.93 0.0180580242212869
0.93 0.95 0.0247630601082566
0.93 0.97 0.0403731375818896
0.93 0.99 0.11783743856195
0.95 0.01 0.134170170735794
0.95 0.03 0.0463160031734947
0.95 0.05 0.0286225801132875
0.95 0.07 0.021030063957943
0.95 0.09 0.0168184135991082
0.95 0.11 0.0141485373416188
0.95 0.13 0.012311437094397
0.95 0.15 0.0109756933652248
0.95 0.17 0.00996564984650216
0.95 0.19 0.00917955128921813
0.95 0.21 0.00855441042798485
0.95 0.23 0.00804918573484244
0.95 0.25 0.00763602574775084
0.95 0.27 0.00729540160599963
0.95 0.29 0.00701325287409416
0.95 0.31 0.00677923866789687
0.95 0.33 0.00658562601647548
0.95 0.35 0.00642656125851818
0.95 0.37 0.00629758019840548
0.95 0.39 0.00619527200665892
0.95 0.41 0.00611704514976669
0.95 0.43 0.00606096305289996
0.95 0.45 0.00602562891713267
0.95 0.47 0.00601010642669212
0.95 0.49 0.00601386781779321
0.95 0.51 0.00603676399067758
0.95 0.53 0.00607901366495071
0.95 0.55 0.00614121041372001
0.95 0.57 0.00622434805705146
0.95 0.59 0.00632986659734009
0.95 0.61 0.00645972289632141
0.95 0.63 0.00661649295271508
0.95 0.65 0.00680351641719289
0.95 0.67 0.00702509963276512
0.95 0.69 0.00728680227786866
0.95 0.71 0.00759584681954946
0.95 0.73 0.00796171343771931
0.95 0.75 0.00839702333148514
0.95 0.77 0.00891888496953624
0.95 0.79 0.00955101077761222
0.95 0.81 0.0103271703925515
0.95 0.83 0.0112970786351779
0.95 0.85 0.0125369857281084
0.95 0.87 0.0141700229796575
0.95 0.89 0.0164086929227127
0.95 0.91 0.0196538713416687
0.95 0.93 0.0247630601082566
0.95 0.95 0.0339604265175485
0.95 0.97 0.0553727470532134
0.95 0.99 0.161629863053087
0.97 0.01 0.217944522537442
0.97 0.03 0.0752412158378152
0.97 0.05 0.0465016382087458
0.97 0.07 0.0341691999649098
0.97 0.09 0.0273283863562101
0.97 0.11 0.0229919205126725
0.97 0.13 0.0200081621321308
0.97 0.15 0.0178387802868976
0.97 0.17 0.0161984536815824
0.97 0.19 0.0149219001977126
0.97 0.21 0.0139068094820474
0.97 0.23 0.0130865182212272
0.97 0.25 0.0124157881327168
0.97 0.27 0.0118628996572683
0.97 0.29 0.011405015882258
0.97 0.31 0.0110253418347424
0.97 0.33 0.0107113188544133
0.97 0.35 0.0104534411430604
0.97 0.37 0.01024446014295
0.97 0.39 0.0100788386535347
0.97 0.41 0.00995237068667773
0.97 0.43 0.00986191460302252
0.97 0.45 0.00980520610681138
0.97 0.47 0.00978072955757017
0.97 0.49 0.00978763375120348
0.97 0.51 0.00982568353901178
0.97 0.53 0.00989524242154972
0.97 0.55 0.00999728423899299
0.97 0.57 0.0101334347566084
0.97 0.59 0.0103060467156856
0.97 0.61 0.0105183152070485
0.97 0.63 0.0107744445590523
0.97 0.65 0.0110798840913114
0.97 0.67 0.0114416593008426
0.97 0.69 0.0118688393802443
0.97 0.71 0.0123732050108422
0.97 0.73 0.0129702186222572
0.97 0.75 0.0136804649507146
0.97 0.77 0.0145318465792007
0.97 0.79 0.0155630359311368
0.97 0.81 0.0168291069828184
0.97 0.83 0.018411137601627
0.97 0.85 0.020433480473724
0.97 0.87 0.0230969435958936
0.97 0.89 0.0267480847368809
0.97 0.91 0.0320406674978091
0.97 0.93 0.0403731375818896
0.97 0.95 0.0553727470532134
0.97 0.97 0.0902929300883739
0.97 0.99 0.263580954006777
0.99 0.01 0.633780024357943
0.99 0.03 0.21881804651084
0.99 0.05 0.135247837019267
0.99 0.07 0.0993874686049934
0.99 0.09 0.0794960502562402
0.99 0.11 0.0668869750279277
0.99 0.13 0.0582114272388329
0.99 0.15 0.0519040145133791
0.99 0.17 0.0471350633469738
0.99 0.19 0.0434239585290674
0.99 0.21 0.040473198670944
0.99 0.23 0.0380889395599718
0.99 0.25 0.0361396384913869
0.99 0.27 0.0345330638324774
0.99 0.29 0.0332028139935228
0.99 0.31 0.0321000571060029
0.99 0.33 0.0311882805882506
0.99 0.35 0.030439849933133
0.99 0.37 0.0298336952696825
0.99 0.39 0.0293537241541331
0.99 0.41 0.0289877163357835
0.99 0.43 0.028726547965934
0.99 0.45 0.0285636480705383
0.99 0.47 0.028494624658714
0.99 0.49 0.0285170202165662
0.99 0.51 0.0286301715083153
0.99 0.53 0.0288351595719544
0.99 0.55 0.0291348444859829
0.99 0.57 0.0295339872822123
0.99 0.59 0.0300394694601136
0.99 0.61 0.0306606301456833
0.99 0.63 0.031409753587419
0.99 0.65 0.0323027576601014
0.99 0.67 0.0333601609487025
0.99 0.69 0.0346084478278872
0.99 0.71 0.036082018226504
0.99 0.73 0.0378260204329192
0.99 0.75 0.0399005569365812
0.99 0.77 0.042387094449887
0.99 0.79 0.0453985421746237
0.99 0.81 0.0490956938158073
0.99 0.83 0.0537152619513106
0.99 0.85 0.0596203010735712
0.99 0.87 0.0673970790723855
0.99 0.89 0.0780573845085918
0.99 0.91 0.0935099023444984
0.99 0.93 0.11783743856195
0.99 0.95 0.161629863053087
0.99 0.97 0.263580954006777
0.99 0.99 0.769500751199345


==> fig/h01_theta1208_stationary_density.txt <==
"x1" "x2" "P"
0.01 0.01 12.439426021016
0.01 0.03 10.0268877835345
0.01 0.05 9.09124584702909
0.01 0.07 8.53617476821675
0.01 0.09 8.15342512507334
0.01 0.11 7.86787952178573
0.01 0.13 7.64432407335144
0.01 0.15 7.46357576889698
0.01 0.17 7.31410098060441
0.01 0.19 7.18846235274145
0.01 0.21 7.08160699358685
0.01 0.23 6.98996108455189
0.01 0.25 6.91091557362222
0.01 0.27 6.84251705919847
0.01 0.29 6.78327331370037
0.01 0.31 6.73202624366747
0.01 0.33 6.68786627163281
0.01 0.35 6.65007312073632
0.01 0.37 6.61807398420823
0.01 0.39 6.59141348190516
0.01 0.41 6.56973183032778
0.01 0.43 6.5527488920216
0.01 0.45 6.54025255360851
0.01 0.47 6.53209039255201
0.01 0.49 6.5281639374701
0.01 0.51 6.5284250692502
0.01 0.53 6.53287429043205
0.01 0.55 6.541560734933
0.01 0.57 6.5545839186031
0.01 0.59 6.57209735955641
0.01 0.61 6.59431434197961
0.01 0.63 6.62151627759873
0.01 0.65 6.65406436186136
0.01 0.67 6.69241556728274
0.01 0.69 6.73714452831446
0.01 0.71 6.78897365709292
0.01 0.73 6.84881507153439
0.01 0.75 6.91782994580574
0.01 0.77 6.99751432053646
0.01 0.79 7.08982642404741
0.01 0.81 7.19738157483369
0.01 0.83 7.3237619687482
0.01 0.85 7.47403209269223
0.01 0.87 7.65564604917547
0.01 0.89 7.88016299245575
0.01 0.91 8.16680771300108
0.01 0.93 8.55086962277023
0.01 0.95 9.10762482621269
0.01 0.97 10.045756063193
0.01 0.99 12.4638312052849
0.03 0.01 15.4336722135468
0.03 0.03 12.4414164884125
0.03 0.05 11.2813693963173
0.03 0.07 10.5934265445785
0.03 0.09 10.1192422352948
0.03 0.11 9.76563188484927
0.03 0.13 9.48891338173178
0.03 0.15 9.26529137618791
0.03 0.17 9.08045961315104
0.03 0.19 8.92519318780051
0.03 0.21 8.79322502855371
0.03 0.23 8.68012276785715
0.03 0.25 8.58265076032217
0.03 0.27 8.49838664032971
0.03 0.29 8.42548008911051
0.03 0.31 8.36249525528878
0.03 0.33 8.30830455780189
0.03 0.35 8.26201524042614
0.03 0.37 8.22291749161509
0.03 0.39 8.19044718592615
0.03 0.41 8.16415881437978
0.03 0.43 8.14370570866259
0.03 0.45 8.12882563584557
0.03 0.47 8.11933047404486
0.03 0.49 8.11509910713314
0.03 0.51 8.11607297745704
0.03 0.53 8.12225395921128
0.03 0.55 8.13370439470837
0.03 0.57 8.15054929536188
0.03 0.59 8.17298086895127
0.03 0.61 8.20126571486982
0.03 0.63 8.23575525375298
0.03 0.65 8.2769002603579
0.03 0.67 8.32527079878171
0.03 0.69 8.38158349679713
0.03 0.71 8.44673907400579
0.03 0.73 8.52187458591177
0.03 0.75 8.60843737318246
0.03 0.77 8.70829197509832
0.03 0.79 8.82387875820694
0.03 0.81 8.95845673830355
0.03 0.83 9.11648952536142
0.03 0.85 9.30428743436588
0.03 0.87 9.53113782604675
0.03 0.89 9.81144215448844
0.03 0.91 10.1691515834118
0.03 0.93 10.6482298965991
0.03 0.95 11.3424535698916
0.03 0.97 12.5117843281843
0.03 0.99 15.5246895348481
0.05 0.01 17.0234181990394
0.05 0.03 13.7240429401751
0.05 0.05 12.4453983787573
0.05 0.07 11.6874074845385
0.05 0.09 11.1651474370431
0.05 0.11 10.7758506418993
0.05 0.13 10.471344299839
0.05 0.15 10.2253876761219
0.05 0.17 10.0222048553383
0.05 0.19 9.85162366312996
0.05 0.21 9.70673378427935
0.05 0.23 9.58264816034281
0.05 0.25 9.47579942634408
0.05 0.27 9.38351706000713
0.05 0.29 9.30376136143231
0.05 0.31 9.23494968597399
0.05 0.33 9.17583934125612
0.05 0.35 9.1254466022823
0.05 0.37 9.08298950856475
0.05 0.39 9.04784678598823
0.05 0.41 9.0195280053761
0.05 0.43 8.99765178539027
0.05 0.45 8.9819299190957
0.05 0.47 8.97215600248517
0.05 0.49 8.96819761498915
0.05 0.51 8.96999143388805
0.05 0.53 8.97754091139779
0.05 0.55 8.99091634147712
0.05 0.57 9.01025731970493
0.05 0.59 9.03577777619208
0.05 0.61 9.06777396077237
0.05 0.63 9.10663600841596
0.05 0.65 9.15286404769418
0.05 0.67 9.20709029152678
0.05 0.69 9.27010925565441
0.05 0.71 9.34291933332911
0.05 0.73 9.42678066849455
0.05 0.75 9.52329706862813
0.05 0.77 9.63453442724573
0.05 0.79 9.76319642359869
0.05 0.81 9.9128934699751
0.05 0.83 10.0885701720227
0.05 0.85 10.2972164974285
0.05 0.87 10.5491196615816
0.05 0.89 10.8602309322308
0.05 0.91 11.257078046408
0.05 0.93 11.788352630877
0.05 0.95 12.5579125183247
0.05 0.97 13.8536571763312
0.05 0.99 17.1910678388713
0.07 0.01 18.1318290485573
0.07 0.03 14.6187978050559
0.07 0.05 13.2578511171079
0.07 0.07 12.4513736039184
0.07 0.09 11.8959268275733
0.07 0.11 11.4820683714606
0.07 0.13 11.1584982186346
0.07 0.15 10.8972730973378
0.07 0.17 10.6815941195958
0.07 0.19 10.5006299240514
0.07 0.21 10.347022703802
0.07 0.23 10.2155691861818
0.07 0.25 10.10247140236
0.07 0.27 10.0048863981953
0.07 0.29 9.92064295782208
0.07 0.31 9.84805656904339
0.07 0.33 9.78580473073558
0.07 0.35 9.73284072248294
0.07 0.37 9.6883326997765
0.07 0.39 9.65161996070776
0.07 0.41 9.62218117914798
0.07 0.43 9.59961120517705
0.07 0.45 9.58360417483689
0.07 0.47 9.57394141568425
0.07 0.49 9.57048313705748
0.07 0.51 9.57316324753382
0.07 0.53 9.58198690510591
0.07 0.55 9.59703061699819
0.07 0.57 9.61844489412507
0.07 0.59 9.64645965374926
0.07 0.61 9.68139277678711
0.07 0.63 9.72366249201677
0.07 0.65 9.77380461747995
0.07 0.67 9.83249619878816
0.07 0.69 9.90058783927281
0.07 0.71 9.97914817518799
0.07 0.73 10.0695257820134
0.07 0.75 10.1734367912626
0.07 0.77 10.2930915545586
0.07 0.79 10.4313825656785
0.07 0.81 10.5921721101298
0.07 0.83 10.7807494413782
0.07 0.85 11.0045913743465
0.07 0.87 11.274701152042
0.07 0.89 11.6081396544892
0.07 0.91 12.0332789603248
0.07 0.93 12.6021942605332
0.07 0.95 13.4259568834782
0.07 0.97 14.8124526381278
0.07 0.99 18.3823121278285
0.09 0.01 18.9845177779504
0.09 0.03 15.3075031445158
0.09 0.05 13.8835516154216
0.09 0.07 13.040055788985
0.09 0.09 12.4593450336103
0.09 0.11 12.0268474071172
0.09 0.13 11.6888601931326
0.09 0.15 11.4161323297239
0.09 0.17 11.1910793335153
0.09 0.19 11.0023637542078
0.09 0.21 10.8422843281442
0.09 0.23 10.7053951676946
0.09 0.25 10.5877214458961
0.09 0.27 10.4862880296978
0.09 0.29 10.3988229496287
0.09 0.31 10.3235637123808
0.09 0.33 10.2591267809965
0.09 0.35 10.2044173181632
0.09 0.37 10.15856544091
0.09 0.39 10.1208804510503
0.09 0.41 10.090817592929
0.09 0.43 10.0679537804227
0.09 0.45 10.0519699299449
0.09 0.47 10.042638315539
0.09 0.49 10.0398138882058
0.09 0.51 10.0434288718635
0.09 0.53 10.0534902238955
0.09 0.55 10.070079769785
0.09 0.57 10.0933570185861
0.09 0.59 10.1235648638617
0.09 0.61 10.1610385982894
0.09 0.63 10.2062189494062
0.09 0.65 10.2596702202524
0.09 0.67 10.3221051541501
0.09 0.69 10.3944189367908
0.09 0.71 10.4777359664851
0.09 0.73 10.5734749503193
0.09 0.75 10.6834410309356
0.09 0.77 10.8099589655317
0.09 0.79 10.9560707079354
0.09 0.81 11.1258378375799
0.09 0.83 11.3248222157449
0.09 0.85 11.5608856277751
0.09 0.87 11.8455973630734
0.09 0.89 12.1968952875001
0.09 0.91 12.644608849855
0.09 0.93 13.2434863427555
0.09 0.95 14.1102968289246
0.09 0.97 15.5687096733281
0.09 0.99 19.3223758185881
0.11 0.01 19.6750887468959
0.11 0.03 15.8655901333447
0.11 0.05 14.3908748415566
0.11 0.07 13.5176379366155
0.11 0.09 12.9166923845647
0.11 0.11 12.469316497691
0.11 0.13 12.1198642458348
0.11 0.15 11.8380270756194
0.11 0.17 11.6055854274356
0.11 0.19 11.4107928436496
0.11 0.21 11.2456705763638
0.11 0.23 11.1045767971804
0.11 0.25 10.9833939066017
0.11 0.27 10.8790401228428
0.11 0.29 10.7891622352854
0.11 0.31 10.7119349222011
0.11 0.33 10.6459255212799
0.11 0.35 10.5900005196791
0.11 0.37 10.5432595145104
0.11 0.39 10.5049877995568
0.11 0.41 10.4746219329908
0.11 0.43 10.4517245996887
0.11 0.45 10.4359663198254
0.11 0.47 10.427112363032
0.11 0.49 10.4250137725923
0.11 0.51 10.4296017879416
0.11 0.53 10.4408852394498
0.11 0.55 10.4589507192981
0.11 0.57 10.4839655370117
0.11 0.59 10.5161836737794
0.11 0.61 10.5559551820772
0.11 0.63 10.6037397675558
0.11 0.65 10.6601256815892
0.11 0.67 10.7258556100347
0.11 0.69 10.8018620698809
0.11 0.71 10.8893160925865
0.11 0.73 10.9896949780674
0.11 0.75 11.1048781781037
0.11 0.77 11.2372859007917
0.11 0.79 11.3900847358303
0.11 0.81 11.5675023874878
0.11 0.83 11.7753278757884
0.11 0.85 12.0217436795965
0.11 0.87 12.3187905019095
0.11 0.89 12.6851364076835
0.11 0.91 13.1518240258195
0.11 0.93 13.7758264074566
0.11 0.95 14.678653773166
0.11 0.97 16.1971066029211
0.11 0.99 20.1038895226867
0.13 0.01 20.2520995903762
0.13 0.03 16.3321864273889
0.13 0.05 14.8152859300016
0.13 0.07 13.9174091491228
0.13 0.09 13.2997551450212
0.13 0.11 12.840138864223
0.13 0.13 12.481292789229
0.13 0.15 12.1920262276693
0.13 0.17 11.9535899956791
0.13 0.19 11.7538966442629
0.13 0.21 11.5847361634067
0.13 0.23 11.4403034863115
0.13 0.25 11.3163621241293
0.13 0.27 11.2097415358645
0.13 0.29 11.118020943477
0.13 0.31 11.0393228162914
0.13 0.33 10.9721737148325
0.13 0.35 10.9154080692815
0.13 0.37 10.8681002285144
0.13 0.39 10.8295156781392
0.13 0.41 10.7990756181829
0.13 0.43 10.776331107023
0.13 0.45 10.760944252367
0.13 0.47 10.7526747612853
0.13 0.49 10.751370722481
0.13 0.51 10.756962889094
0.13 0.53 10.7694620245738
0.13 0.55 10.7889591109576
0.13 0.57 10.8156284299908
0.13 0.59 10.8497337396189
0.13 0.61 10.8916380083039
0.13 0.63 10.9418174696092
0.13 0.65 11.0008811639429
0.13 0.67 11.0695977100935
0.13 0.69 11.1489319029874
0.13 0.71 11.2400950436947
0.13 0.73 11.3446149801245
0.13 0.75 11.4644352215191
0.13 0.77 11.6020582083039
0.13 0.79 11.7607578525951
0.13 0.81 11.9449048481159
0.13 0.83 12.1604836708402
0.13 0.85 12.4159526544146
0.13 0.87 12.7237578972834
0.13 0.89 13.1031952564844
0.13 0.91 13.5863501719835
0.13 0.93 14.2321076352415
0.13 0.95 15.1660515735024
0.13 0.97 16.7362627633423
0.13 0.99 20.7747534211527
0.15 0.01 20.7442119987905
0.15 0.03 16.730385957895
0.15 0.05 15.1777156608452
0.15 0.07 14.2590145902962
0.15 0.09 13.6272902914017
0.15 0.11 13.1574075191976
0.15 0.13 12.7907178865403
0.15 0.15 12.4952796683431
0.15 0.17 12.2518929012551
0.15 0.19 12.0481800002723
0.15 0.21 11.8757342541459
0.15 0.23 11.7286118102967
0.15 0.25 11.6024751493426
0.15 0.27 11.4940783486498
0.15 0.29 11.4009432883544
0.15 0.31 11.3211481709297
0.15 0.33 11.2531850237523
0.15 0.35 11.1958611709661
0.15 0.37 11.1482296572802
0.15 0.39 11.1095393029965
0.15 0.41 11.079198441234
0.15 0.43 11.056748452899
0.15 0.45 11.0418445199398
0.15 0.47 11.0342418687328
0.15 0.49 11.0337863502644
0.15 0.51 11.0404086085534
0.15 0.53 11.0541213902985
0.15 0.55 11.0750197915255
0.15 0.57 11.1032844535947
0.15 0.59 11.1391879386854
0.15 0.61 11.1831047613665
0.15 0.63 11.235525861211
0.15 0.65 11.2970787172455
0.15 0.67 11.3685548970935
0.15 0.69 11.4509477117349
0.15 0.71 11.5455039936983
0.15 0.73 11.653796147963
0.15 0.75 11.7778241059769
0.15 0.77 11.9201626945868
0.15 0.79 12.0841802512771
0.15 0.81 12.2743732241464
0.15 0.83 12.4968979261849
0.15 0.85 12.76045513869
0.15 0.87 13.0778471663245
0.15 0.89 13.468921352753
0.15 0.91 13.9666789984672
0.15 0.93 14.6316839294622
0.15 0.95 15.5930963894515
0.15 0.97 17.2088981532797
0.15 0.99 21.3631455739669
0.17 0.01 21.1698450711762
0.17 0.03 17.0750286507857
0.17 0.05 15.4916129274244
0.17 0.07 14.5550761401421
0.17 0.09 13.9113481407552
0.17 0.11 13.4327453428296
0.17 0.13 13.0594269104664
0.17 0.15 12.7588027520966
0.17 0.17 12.5112838668205
0.17 0.19 12.3042423579212
0.17 0.21 12.1291018775095
0.17 0.23 11.9797989363581
0.17 0.25 11.8519089702955
0.17 0.27 11.7421211517027
0.17 0.29 11.6479080273768
0.17 0.31 11.5673097533433
0.17 0.33 11.4987887145936
0.17 0.35 11.4411290075166
0.17 0.37 11.3933654625892
0.17 0.39 11.3547326974679
0.17 0.41 11.3246281308892
0.17 0.43 11.3025849943868
0.17 0.45 11.2882527104041
0.17 0.47 11.2813828740731
0.17 0.49 11.281819662537
0.17 0.51 11.2894939088555
0.17 0.53 11.3044203854083
0.17 0.55 11.3266980897286
0.17 0.57 11.3565135470913
0.17 0.59 11.3941473669292
0.17 0.61 11.439984542456
0.17 0.63 11.4945292986423
0.17 0.65 11.5584257196645
0.17 0.67 11.6324859935392
0.17 0.69 11.717729011357
0.17 0.71 11.8154334386612
0.17 0.73 11.9272115606209
0.17 0.75 12.0551137697606
0.17 0.77 12.2017795916662
0.17 0.79 12.3706617184998
0.17 0.81 12.5663688939018
0.17 0.83 12.7952108229699
0.17 0.85 13.0661046445803
0.17 0.87 13.3921704525466
0.17 0.89 13.79374747986
0.17 0.91 14.3046537309913
0.17 0.93 14.9869497894803
0.17 0.95 15.9729836949722
0.17 0.97 17.6295607889873
0.17 0.99 21.8871075428824
0.19 0.01 21.5415710011393
0.19 0.03 17.3762428493473
0.19 0.05 15.7661559230422
0.19 0.07 14.8142068817961
0.19 0.09 14.1601510623541
0.19 0.11 13.6740823892011
0.19 0.13 13.2951203642537
0.19 0.15 12.9901097792606
0.19 0.17 12.7391226609363
0.19 0.19 12.5293130935165
0.19 0.21 12.3519570386344
0.19 0.23 12.2008868981676
0.19 0.25 12.0716024040994
0.19 0.27 11.9607363193932
0.19 0.29 11.8657183517603
0.19 0.31 11.7845556551883
0.19 0.33 11.7156849385912
0.19 0.35 11.6578702159886
0.19 0.37 11.6101306098408
0.19 0.39 11.57168853282
0.19 0.41 11.5419320733813
0.19 0.43 11.5203875537334
0.19 0.45 11.5066995835699
0.19 0.47 11.5006168167756
0.19 0.49 11.5019822152311
0.19 0.51 11.5107270443288
0.19 0.53 11.5268681382523
0.19 0.55 11.5505082256911
0.19 0.57 11.5818393323142
0.19 0.59 11.6211495035216
0.19 0.61 11.6688333485002
0.19 0.63 11.7254072290449
0.19 0.65 11.7915303516882
0.19 0.67 11.868033641372
0.19 0.69 11.9559591940797
0.19 0.71 12.0566145159472
0.19 0.73 12.1716479879211
0.19 0.75 12.3031556396639
0.19 0.77 12.4538354740052
0.19 0.79 12.6272163873437
0.19 0.81 12.8280085258244
0.19 0.83 13.0626600574786
0.19 0.85 13.3402833608661
0.19 0.87 13.6742852222376
0.19 0.89 14.085448521292
0.19 0.91 14.6083276991168
0.19 0.93 15.3063327008805
0.19 0.95 16.3146848359501
0.19 0.97 18.0081407544257
0.19 0.99 22.3589033786979
0.21 0.01 21.8683641803549
0.21 0.03 17.6412577853422
0.21 0.05 16.0078950904203
0.21 0.07 15.042553369995
0.21 0.09 14.379566240046
0.21 0.11 13.8870767296586
0.21 0.13 13.5032920229895
0.21 0.15 13.194561181461
0.21 0.17 12.9406589869473
0.21 0.19 12.7285484192264
0.21 0.21 12.5493760405437
0.21 0.23 12.3968830854654
0.21 0.25 12.2665030341938
0.21 0.27 12.1548193208695
0.21 0.29 12.0592242267438
0.21 0.31 11.9776961080549
0.21 0.33 11.9086493034249
0.21 0.35 11.8508303661377
0.21 0.37 11.8032447996014
0.21 0.39 11.7651044766642
0.21 0.41 11.7357894760308
0.21 0.43 11.7148202444224
0.21 0.45 11.7018373682359
0.21 0.47 11.6965871356332
0.21 0.49 11.6989116759542
0.21 0.51 11.708742890294
0.21 0.53 11.7260997054349
0.21 0.55 11.7510884400342
0.21 0.57 11.7839063014165
0.21 0.59 11.8248482625137
0.21 0.61 11.8743178306941
0.21 0.63 11.9328425486869
0.21 0.65 12.0010955111621
0.21 0.67 12.0799248121007
0.21 0.69 12.1703937749841
0.21 0.71 12.2738362551615
0.21 0.73 12.3919335784363
0.21 0.75 12.5268233949974
0.21 0.77 12.6812570044445
0.21 0.79 12.8588327205244
0.21 0.81 13.0643530209484
0.21 0.83 13.3043921043759
0.21 0.85 13.5882400025895
0.21 0.87 13.9295642970305
0.21 0.89 14.3495513368031
0.21 0.91 14.8834251499406
0.21 0.93 15.5958222835457
0.21 0.95 16.6245753554771
0.21 0.97 18.3516658254849
0.21 0.99 22.7872469339863
0.23 0.01 22.1568544363744
0.23 0.03 17.8754134892654
0.23 0.05 16.2216685483175
0.23 0.07 15.2446549353347
0.23 0.09 14.5739262265217
0.23 0.11 14.0759060577648
0.23 0.13 13.6879978400379
0.23 0.15 13.3761140463029
0.23 0.17 13.1197677797202
0.23 0.19 12.9057538556564
0.23 0.21 12.7251050267139
0.23 0.23 12.5714823902564
0.23 0.25 12.44026123057
0.23 0.27 12.3279816875716
0.23 0.29 12.2320032290172
0.23 0.31 12.1502789964893
0.23 0.33 12.0812037756242
0.23 0.35 12.0235088931853
0.23 0.37 11.9761880137649
0.23 0.39 11.938443889432
0.23 0.41 11.9096497144745
0.23 0.43 11.8893209411265
0.23 0.45 11.8770948052143
0.23 0.47 11.8727157195841
0.23 0.49 11.8760253071287
0.23 0.51 11.8869562778869
0.23 0.53 11.9055296774016
0.23 0.55 11.9318552938812
0.23 0.57 11.9661352445642
0.23 0.59 12.0086709964901
0.23 0.61 12.0598743433393
0.23 0.63 12.1202831939575
0.23 0.65 12.1905834790887
0.23 0.67 12.2716391252655
0.23 0.69 12.3645329978984
0.23 0.71 12.4706231778323
0.23 0.73 12.5916212497676
0.23 0.75 12.7297030604688
0.23 0.77 12.8876687901591
0.23 0.79 13.0691803842933
0.23 0.81 13.2791249192937
0.23 0.83 13.5241920258968
0.23 0.85 13.8138343963864
0.23 0.87 14.1619583292347
0.23 0.89 14.590119390059
0.23 0.91 15.1341542006647
0.23 0.93 15.8598212487362
0.23 0.95 16.9073411165651
0.23 0.97 18.6653006622092
0.23 0.99 23.1785412375193
0.25 0.01 22.4120724896647
0.25 0.03 18.0827614922389
0.25 0.05 16.4111465776892
0.25 0.07 15.423954774243
0.25 0.09 14.746516971376
0.25 0.11 14.2437384856391
0.25 0.13 13.852313230151
0.25 0.15 13.5377684552416
0.25 0.17 13.2793864744396
0.25 0.19 13.0638138615586
0.25 0.21 12.8819830985046
0.25 0.23 12.7274847242961
0.25 0.25 12.595642823039
0.25 0.27 12.4829594807258
0.25 0.29 12.386765357265
0.25 0.31 12.3049914908278
0.25 0.33 12.2360155602571
0.25 0.35 12.1785556056024
0.25 0.37 12.13159499819
0.25 0.39 12.094328601179
0.25 0.41 12.066123701232
0.25 0.43 12.0464915206841
0.25 0.45 12.0350665284864
0.25 0.47 12.0315916875064
0.25 0.49 12.0359083967954
0.25 0.51 12.0479503251529
0.25 0.53 12.0677406589143
0.25 0.55 12.0953925505047
0.25 0.57 12.1311127902358
0.25 0.59 12.1752089618916
0.25 0.61 12.2281006129919
0.25 0.63 12.2903353096042
0.25 0.65 12.362610903396
0.25 0.67 12.4458059910143
0.25 0.69 12.5410215138451
0.25 0.71 12.6496379312988
0.25 0.73 12.7733947511504
0.25 0.75 12.9145030391869
0.25 0.77 13.0758080159059
0.25 0.79 13.2610302272136
0.25 0.81 13.4751346236695
0.25 0.83 13.7249170514508
0.25 0.85 14.019979825414
0.25 0.87 14.3744487613917
0.25 0.89 14.8102188541993
0.25 0.91 15.3636897560902
0.25 0.93 16.1016508772943
0.25 0.95 17.1665165333085
0.25 0.97 18.9529403049536
0.25 0.99 23.5376146309066
0.27 0.01 22.6379168654989
0.27 0.03 18.2664410595147
0.27 0.05 16.5791726350936
0.27 0.07 15.583120036034
0.27 0.09 14.8998834551198
0.27 0.11 14.3930273769623
0.27 0.13 13.9986194307596
0.27 0.15 13.6818469817793
0.27 0.17 13.4217888169711
0.27 0.19 13.2049608521258
0.27 0.21 13.0222072472302
0.27 0.23 12.8670564364324
0.27 0.25 12.7347874772289
0.27 0.27 12.6218690259065
0.27 0.29 12.5256064690565
0.27 0.31 12.4439114865848
0.27 0.33 12.3751468087276
0.27 0.35 12.3180189000828
0.27 0.37 12.2715022020045
0.27 0.39 12.2347847751781
0.27 0.41 12.2072288599301
0.27 0.43 12.1883421226723
0.27 0.45 12.177756779765
0.27 0.47 12.1752147185656
0.27 0.49 12.180557362715
0.27 0.51 12.1937194709258
0.27 0.53 12.2147263885944
0.27 0.55 12.2436945380945
0.27 0.57 12.2808351723219
0.27 0.59 12.3264616571007
0.27 0.61 12.3810008219529
0.27 0.63 12.4450092623277
0.27 0.65 12.5191959405694
0.27 0.67 12.6044530944782
0.27 0.69 12.70189844398
0.27 0.71 12.8129331926079
0.27 0.73 12.9393227042761
0.27 0.75 13.0833106291406
0.27 0.77 13.2477838300133
0.27 0.79 13.4365170016882
0.27 0.81 13.654547019192
0.27 0.83 13.908767789679
0.27 0.85 14.2089197152981
0.27 0.87 14.5693311424522
0.27 0.89 15.0122101410758
0.27 0.91 15.574475543184
0.27 0.93 16.3238671542308
0.27 0.95 17.4048211787646
0.27 0.97 19.2175813327052
0.27 0.99 23.8681811158601
0.29 0.01 22.8374588041872
0.29 0.03 18.4289248757759
0.29 0.05 16.7279860309406
0.29 0.07 15.7242508290642
0.29 0.09 15.0360292509104
0.29 0.11 14.5257038494342
0.29 0.13 14.1287904664422
0.29 0.15 13.810177168559
0.29 0.17 13.5487636211617
0.29 0.19 13.3309508215397
0.29 0.21 13.1475053029526
0.29 0.23 12.9919009608871
0.29 0.25 12.8593773515183
0.29 0.27 12.746373839796
0.29 0.29 12.6501737019266
0.29 0.31 12.5686717158737
0.29 0.33 12.5002175941772
0.29 0.35 12.4435077568283
0.29 0.37 12.3975089345604
0.29 0.39 12.361403357088
0.29 0.41 12.3345489883338
0.29 0.43 12.3164505410008
0.29 0.45 12.3067384380675
0.29 0.47 12.3051538253598
0.29 0.49 12.31153837217
0.29 0.51 12.3258280430885
0.29 0.53 12.3480503573466
0.29 0.55 12.3783249211285
0.29 0.57 12.4168672595286
0.29 0.59 12.4639962185727
0.29 0.61 12.5201454848712
0.29 0.63 12.5858801182981
0.29 0.65 12.6619194631425
0.29 0.67 12.749168473219
0.29 0.69 12.8487604807416
0.29 0.71 12.9621159644208
0.29 0.73 13.0910242868895
0.29 0.75 13.2377593152895
0.29 0.77 13.4052465016896
0.29 0.79 13.5973106902511
0.29 0.81 13.8190553351633
0.29 0.83 14.0774650786255
0.29 0.85 14.3824080470544
0.29 0.87 14.7483998571384
0.29 0.89 15.1979379787408
0.29 0.91 15.768421030795
0.29 0.93 16.5284668737274
0.29 0.95 17.6243792294771
0.29 0.97 19.4615638230948
0.29 0.99 24.1731404458166
0.31 0.01 23.013148310084
0.31 0.03 18.5721850649842
0.31 0.05 16.8593723963722
0.31 0.07 15.8490214434156
0.31 0.09 15.1565513602462
0.31 0.11 14.6433068354791
0.31 0.13 14.2443194628093
0.31 0.15 13.9242148044985
0.31 0.17 13.661735528005
0.31 0.19 13.4431819795723
0.31 0.21 13.2592527600874
0.31 0.23 13.1033740841227
0.31 0.25 12.9707510141076
0.31 0.27 12.8577973739599
0.31 0.29 12.7617771955676
0.31 0.31 12.680570580475
0.31 0.33 12.612515972759
0.31 0.35 12.5563011343676
0.31 0.37 12.5108861895886
0.31 0.39 12.4754484166341
0.31 0.41 12.4493421997237
0.31 0.43 12.4320698424563
0.31 0.45 12.4232603893211
0.31 0.47 12.422654545887
0.31 0.49 12.4300944258943
0.31 0.51 12.4455173031902
0.31 0.53 12.4689528823122
0.31 0.55 12.5005238730339
0.31 0.57 12.5404498976615
0.31 0.59 12.5890550060839
0.31 0.61 12.6467793536983
0.31 0.63 12.7141959490672
0.31 0.65 12.7920338536208
0.31 0.67 12.8812098935848
0.31 0.69 12.9828719503247
0.31 0.71 13.0984584389645
0.31 0.73 13.2297810283238
0.31 0.75 13.3791416455734
0.31 0.77 13.549501550617
0.31 0.79 13.7447320935658
0.31 0.81 13.9699984386666
0.31 0.83 14.2323692901694
0.31 0.85 14.5418310596884
0.31 0.87 14.9130727348969
0.31 0.89 15.3688596223783
0.31 0.91 15.9470342499968
0.31 0.93 16.7170266487769
0.31 0.95 17.8268674656019
0.31 0.97 19.686734530491
0.31 0.99 24.4547804991434
0.33 0.01 23.1669573800125
0.33 0.03 18.6978085881498
0.33 0.05 16.9747682652754
0.33 0.07 15.9587785028988
0.33 0.09 15.2627339212916
0.33 0.11 14.7470734675756
0.33 0.13 14.3464064236456
0.33 0.15 14.0251295874062
0.33 0.17 13.7618489144025
0.33 0.19 13.542777181391
0.33 0.21 13.3585539448606
0.33 0.23 13.2025640253202
0.33 0.25 13.0699825817704
0.33 0.27 12.9572013345711
0.33 0.29 12.8614676979822
0.33 0.31 12.7806491364876
0.33 0.33 12.7130744283348
0.33 0.35 12.6574239475056
0.33 0.37 12.6126522229653
0.33 0.39 12.577932386469
0.33 0.41 12.5526158799379
0.33 0.43 12.5362030957389
0.33 0.45 12.5283220787163
0.33 0.47 12.5287133687319
0.33 0.49 12.5372197044185
0.33 0.51 12.5537797616615
0.33 0.53 12.5784254386067
0.33 0.55 12.6112824725896
0.33 0.57 12.6525744199037
0.33 0.59 12.7026302777695
0.33 0.61 12.761896310723
0.33 0.63 12.8309529989566
0.33 0.65 12.9105385066026
0.33 0.67 13.0015807530382
0.33 0.69 13.1052411871176
0.33 0.71 13.2229749245625
0.33 0.73 13.3566143783288
0.33 0.75 13.5084875452632
0.33 0.77 13.6815889268319
0.33 0.79 13.8798330178253
0.33 0.81 14.1084422008412
0.33 0.83 14.3745630867714
0.33 0.85 14.688291665915
0.33 0.87 15.0644774768682
0.33 0.89 15.5261337747465
0.33 0.91 16.1115139063838
0.33 0.93 16.8907993105801
0.33 0.95 18.0136178993684
0.33 0.97 19.8945600332098
0.33 0.99 24.7149175964347
0.35 0.01 23.3004818987355
0.35 0.03 18.8070793344806
0.35 0.05 17.0753354667719
0.35 0.07 16.05461077935
0.35 0.09 15.3556148583019
0.35 0.11 14.8380033602202
0.35 0.13 14.4360206540344
0.35 0.15 14.1138660395344
0.35 0.17 13.8500275577872
0.35 0.19 13.6306425368562
0.35 0.21 13.446299723406
0.35 0.23 13.2903483680547
0.35 0.25 13.1579379784546
0.35 0.27 13.0454413552284
0.35 0.29 12.9500917275415
0.35 0.31 12.8697458111215
0.35 0.33 12.8027242020035
0.35 0.35 12.7477010616527
0.35 0.37 12.7036262591779
0.35 0.39 12.6696695243406
0.35 0.41 12.6451799458255
0.35 0.43 12.6296564644517
0.35 0.45 12.6227264747041
0.35 0.47 12.6241306032511
0.35 0.49 12.6337123787716
0.35 0.51 12.6514119629199
0.35 0.53 12.6772634526632
0.35 0.55 12.7113955396895
0.35 0.57 12.7540355599254
0.35 0.59 12.8055172166929
0.35 0.61 12.8662925463742
0.35 0.63 12.9369490540772
0.35 0.65 13.0182334318429
0.35 0.67 13.1110839637042
0.35 0.69 13.216674748722
0.35 0.71 13.3364764488439
0.35 0.73 13.4723407624282
0.35 0.75 13.6266198976507
0.35 0.77 13.8023392018286
0.35 0.79 14.0034531769297
0.35 0.81 14.2352372316124
0.35 0.83 14.5049101387563
0.35 0.85 14.8226693423375
0.35 0.87 15.2035129686975
0.35 0.89 15.6706836634768
0.35 0.91 16.2628147169719
0.35 0.93 17.0507822815383
0.35 0.95 18.1856905609903
0.35 0.97 20.0862069738069
0.35 0.99 24.9549960018442
0.37 0.01 23.4150154914061
0.37 0.03 18.9010376151232
0.37 0.05 17.1620150351567
0.37 0.07 16.1373997807804
0.37 0.09 15.4360341725327
0.37 0.11 14.9169051816753
0.37 0.13 14.5139459816752
0.37 0.15 14.1911876331253
0.37 0.17 13.9270178519532
0.37 0.19 13.7075098584397
0.37 0.21 13.5232092935028
0.37 0.23 13.3674352863071
0.37 0.25 13.2353156704794
0.37 0.27 13.1232073046095
0.37 0.29 13.028331507468
0.37 0.31 12.9485360114682
0.37 0.33 12.8821346171887
0.37 0.35 12.8277963719464
0.37 0.37 12.7844673587653
0.37 0.39 12.7513146004038
0.37 0.41 12.7276853818122
0.37 0.43 12.7130776206076
0.37 0.45 12.7071183858385
0.37 0.47 12.7095486252048
0.37 0.49 12.7202128097338
0.37 0.51 12.7390526627445
0.37 0.53 12.7661044821933
0.37 0.55 12.8014998425901
0.37 0.57 12.8454697116584
0.37 0.59 12.8983522692315
0.37 0.61 12.9606050035005
0.37 0.63 13.0328220213717
0.37 0.65 13.1157579989768
0.37 0.67 13.2103608962946
0.37 0.69 13.3178165958764
0.37 0.71 13.439610215593
0.37 0.73 13.5776113618435
0.37 0.75 13.7341946998464
0.37 0.77 13.9124141616113
0.37 0.79 14.1162612954067
0.37 0.81 14.3510605801108
0.37 0.83 14.6240975304376
0.37 0.85 14.945663378581
0.37 0.87 15.3308935528283
0.37 0.89 15.8032425831416
0.37 0.91 16.4016945792198
0.37 0.93 17.1977669314212
0.37 0.95 18.3439260353337
0.37 0.97 20.2625999707188
0.37 0.99 25.1761597290087
0.39 0.01 23.5116038114173
0.39 0.03 18.980523891318
0.39 0.05 17.2355668295487
0.39 0.07 16.2078569256363
0.39 0.09 15.5046694244335
0.39 0.11 14.9844308691601
0.39 0.13 14.5808139762064
0.39 0.15 14.2577092011248
0.39 0.17 13.9934205459706
0.39 0.19 13.773967832612
0.39 0.21 13.5898608705907
0.39 0.23 13.4343938116091
0.39 0.25 13.3026765698856
0.39 0.27 13.1910528725375
0.39 0.29 13.0967342745799
0.39 0.31 13.0175611908037
0.39 0.33 12.951841934376
0.39 0.35 12.8982414741311
0.39 0.37 12.8557029305207
0.39 0.39 12.8233912739103
0.39 0.41 12.8006525026449
0.39 0.43 12.786983913744
0.39 0.45 12.7820125556215
0.39 0.47 12.7854799159961
0.39 0.49 12.797231549669
0.39 0.51 12.8172108106583
0.39 0.53 12.8454561970319
0.39 0.55 12.8821020953067
0.39 0.57 12.9273829617134
0.39 0.59 12.9816412316035
0.39 0.61 13.0453395379588
0.39 0.63 13.1190781843749
0.39 0.65 13.2036193110542
0.39 0.67 13.2999198959139
0.39 0.69 13.4091767774222
0.39 0.71 13.5328884887765
0.39 0.73 13.6729412302901
0.39 0.75 13.8317304509116
0.39 0.77 14.0123365109871
0.39 0.79 14.2187851818966
0.39 0.81 14.4564462413413
0.39 0.83 14.7326667789867
0.39 0.85 15.0578245086308
0.39 0.87 15.447181403869
0.39 0.89 15.9243871947492
0.39 0.91 16.5287490555131
0.39 0.93 17.3323746559942
0.39 0.95 18.4889838602619
0.39 0.97 20.4244639393694
0.39 0.99 25.3793050087805
0.41 0.01 23.5910848142147
0.41 0.03 19.0462112093636
0.41 0.05 17.2965989168005
0.41 0.07 16.2665511078012
0.41 0.09 15.562062039803
0.41 0.11 15.0411009916246
0.41 0.13 14.637128569833
0.41 0.15 14.3139209546451
0.41 0.17 14.0497142600266
0.41 0.19 13.8304851114468
0.41 0.21 13.6467144161057
0.41 0.23 13.4916762474628
0.41 0.25 13.3604661758001
0.41 0.27 13.2494174727936
0.41 0.29 13.1557339731941
0.41 0.31 13.0772503594432
0.41 0.33 13.0122707018127
0.41 0.35 12.9594568756361
0.41 0.37 12.9177498216019
0.41 0.39 12.8863130795054
0.41 0.41 12.864491851839
0.41 0.43 12.851783196552
0.41 0.45 12.8478144296319
0.41 0.47 12.8523277850941
0.41 0.49 12.8651700336881
0.41 0.51 12.8862862230858
0.41 0.53 12.9157170475135
0.41 0.55 12.9535996345459
0.41 0.57 13.0001717884871
0.41 0.59 13.0557799852113
0.41 0.61 13.1208917048916
0.41 0.63 13.1961130559655
0.41 0.65 13.282213140399
0.41 0.67 13.3801573190483
0.41 0.69 13.491152588197
0.41 0.71 13.6167098933256
0.41 0.73 13.7587307624308
0.41 0.75 13.9196298163265
0.41 0.77 14.102511766994
0.41 0.79 14.3114338905097
0.41 0.81 14.5518076324937
0.41 0.83 14.8310366837596
0.41 0.85 15.1595782068551
0.41 0.87 15.5528103679873
0.41 0.89 16.0345620408657
0.41 0.91 16.6444367557339
0.41 0.93 17.4550834277708
0.41 0.95 18.6213707789413
0.41 0.97 20.5723552245612
0.41 0.99 25.565118878037
0.43 0.01 23.654118726977
0.43 0.03 19.0986293314876
0.43 0.05 17.3455894266572
0.43 0.07 16.3139291948221
0.43 0.09 15.6086368673259
0.43 0.11 15.0873236014924
0.43 0.13 14.6832843531213
0.43 0.15 14.3602063263053
0.43 0.17 14.0962729519213
0.43 0.19 13.8774274598953
0.43 0.21 13.694128510926
0.43 0.23 13.5396348056939
0.43 0.25 13.409031004112
0.43 0.27 13.2986424917901
0.43 0.29 13.2056673448456
0.43 0.31 13.1279360347399
0.43 0.33 13.0637495828014
0.43 0.35 13.0117677154193
0.43 0.37 12.9709299437765
0.43 0.39 12.9403989726074
0.43 0.41 12.9195196780319
0.43 0.43 12.9077892433448
0.43 0.45 12.9048355267113
0.43 0.47 12.9104017041462
0.43 0.49 12.9243358866301
0.43 0.51 12.9465848729983
0.43 0.53 12.9771915465397
0.43 0.55 13.0162957040382
0.43 0.57 13.0641383587961
0.43 0.59 13.1210698159362
0.43 0.61 13.1875621114988
0.43 0.63 13.2642267760476
0.43 0.65 13.3518393834283
0.43 0.67 13.4513730587655
0.43 0.69 13.5640441791403
0.43 0.71 13.6913751262896
0.43 0.73 13.8352815242655
0.43 0.75 13.9981955984192
0.43 0.77 14.1832443935404
0.43 0.79 14.3945140482649
0.43 0.81 14.6374541476765
0.43 0.83 14.9195201509196
0.43 0.85 15.2512418365656
0.43 0.87 15.6481035063352
0.43 0.89 16.1340975810115
0.43 0.91 16.7490980053104
0.43 0.93 17.566247317422
0.43 0.95 18.7414615061058
0.43 0.97 20.7066844768054
0.43 0.99 25.7341075264691
0.45 0.01 23.7012102308578
0.45 0.03 19.1381825901377
0.45 0.05 17.3829027165053
0.45 0.07 16.3503311835984
0.45 0.09 15.6447166335355
0.45 0.11 15.123408162918
0.45 0.13 14.7195800875699
0.45 0.15 14.396855143797
0.45 0.17 14.1333788076474
0.45 0.19 13.9150704060675
0.45 0.21 13.7323727989777
0.45 0.23 13.5785338705897
0.45 0.25 13.4486306946577
0.45 0.27 13.3389832578042
0.45 0.29 13.246785775881
0.45 0.31 13.1698659812571
0.45 0.33 13.1065230010219
0.45 0.35 13.0554153257039
0.45 0.37 13.0154817617927
0.45 0.39 12.9858847537938
0.45 0.41 12.9659693041023
0.45 0.43 12.9552330721036
0.45 0.45 12.9533047217271
0.45 0.47 12.9599285579486
0.45 0.49 12.9749541495251
0.45 0.51 12.9983300990373
0.45 0.53 13.0301014685
0.45 0.55 13.0704106504378
0.45 0.57 13.1195017280762
0.45 0.59 13.1777286261815
0.45 0.61 13.2455676487947
0.45 0.63 13.3236353713294
0.45 0.65 13.4127133573332
0.45 0.67 13.5137818879075
0.45 0.69 13.6280659575292
0.45 0.71 13.7570984258127
0.45 0.73 13.9028078040245
0.45 0.75 14.0676423842354
0.45 0.77 14.2547495637485
0.45 0.79 14.4682417525985
0.45 0.81 14.7136032155541
0.45 0.83 14.9983364420239
0.45 0.85 15.3330371286691
0.45 0.87 15.7332858550946
0.45 0.89 16.2232233033942
0.45 0.91 16.842968410487
0.45 0.93 17.6661106724089
0.45 0.95 18.8495138036296
0.45 0.97 20.8277332517315
0.45 0.99 25.8866168554632
0.47 0.01 23.7327245747932
0.47 0.03 19.1651628503438
0.47 0.05 17.4088011002782
0.47 0.07 16.3760011906758
0.47 0.09 15.6705324187743
0.47 0.11 15.1495756400176
0.47 0.13 14.7462284868907
0.47 0.15 14.4240731600083
0.47 0.17 14.161231561118
0.47 0.19 13.9436083816192
0.47 0.21 13.7616369727365
0.47 0.23 13.6085588492944
0.47 0.25 13.479446742874
0.47 0.27 13.3706176676877
0.47 0.29 13.2792638310615
0.47 0.31 13.203211661574
0.47 0.33 13.1407595176467
0.47 0.35 13.0905655435506
0.47 0.37 13.0515685467896
0.47 0.39 13.0229312708187
0.47 0.41 13.0039992840729
0.47 0.43 12.9942710621544
0.47 0.45 12.9933763296103
0.47 0.47 13.0010607002092
0.47 0.49 13.0171753122878
0.47 0.51 13.0416706202497
0.47 0.53 13.0745938511224
0.47 0.55 13.1160899173915
0.47 0.57 13.1664058318521
0.47 0.59 13.2258989290772
0.47 0.61 13.2950494941027
0.47 0.63 13.3744787719623
0.47 0.65 13.4649738371091
0.47 0.67 13.5675215232599
0.47 0.69 13.6833546856782
0.47 0.71 13.8140157125629
0.47 0.73 13.9614448055542
0.47 0.75 14.1281048014234
0.47 0.77 14.3171614905793
0.47 0.79 14.5327509911995
0.47 0.81 14.7803888258475
0.47 0.83 15.067619828743
0.47 0.85 15.4050989919569
0.47 0.87 15.8084934272396
0.47 0.89 16.3020769673183
0.47 0.91 16.9261884126612
0.47 0.93 17.7548180951425
0.47 0.95 18.9456790811418
0.47 0.97 20.9356656724852
0.47 0.99 26.0228469102084
0.49 0.01 23.7488987882921
0.49 0.03 19.1797585202231
0.49 0.05 17.4234529930193
0.49 0.07 16.3910950758599
0.49 0.09 15.68623091629
0.49 0.11 15.1659654797815
0.49 0.13 14.7633629801091
0.49 0.15 14.441988635253
0.49 0.17 14.1799549239687
0.49 0.19 13.9631610207924
0.49 0.21 13.78203695856
0.49 0.23 13.6298222572198
0.49 0.25 13.5015884966795
0.49 0.27 13.3936521048168
0.49 0.29 13.3032051008033
0.49 0.31 13.2280740199655
0.49 0.33 13.1665575577616
0.49 0.35 13.1173143856463
0.49 0.37 13.0792840045397
0.49 0.39 13.0516300049579
0.49 0.41 13.0336989518562
0.49 0.43 13.0249904693347
0.49 0.45 13.0251355907454
0.49 0.47 13.0338814127918
0.49 0.49 13.0510807503296
0.49 0.51 13.0766859535023
0.49 0.53 13.1107463970895
0.49 0.55 13.1534094347537
0.49 0.57 13.204924865997
0.49 0.59 13.2656532233126
0.49 0.61 13.3360784841213
0.49 0.63 13.4168261866864
0.49 0.65 13.5086884368705
0.49 0.67 13.6126580174481
0.49 0.69 13.7299748882303
0.49 0.71 13.8621900177515
0.49 0.73 14.0112541030568
0.49 0.75 14.1796430065303
0.49 0.77 14.3705389566167
0.49 0.79 14.5880992226518
0.49 0.81 14.8378671721351
0.49 0.83 15.1274253117677
0.49 0.85 15.4674813258252
0.49 0.87 15.8737791423191
0.49 0.89 16.3707106818932
0.49 0.91 16.9988095622318
0.49 0.93 17.8324209845828
0.49 0.95 19.0300093343858
0.49 0.97 21.0305360504896
0.49 0.99 26.1428612946259
0.51 0.01 23.749848763243
0.51 0.03 19.1820602293453
0.51 0.05 17.4269380321102
0.51 0.07 16.395685225072
0.51 0.09 15.6918789760096
0.51 0.11 15.1726399728734
0.51 0.13 14.7710419252114
0.51 0.15 14.4506564285121
0.51 0.17 14.1896005724658
0.51 0.19 13.9737770567509
0.51 0.21 13.7936187332695
0.51 0.23 13.6423674636066
0.51 0.25 13.5150968382213
0.51 0.27 13.4081250630807
0.51 0.29 13.3186457725784
0.51 0.31 13.2444870056983
0.51 0.33 13.1839488894916
0.51 0.35 13.1356914867554
0.51 0.37 13.0986556763676
0.51 0.39 13.0720064372505
0.51 0.41 13.0550917554414
0.51 0.43 13.0474127305588
0.51 0.45 13.0486019481945
0.51 0.47 13.0584081577641
0.51 0.49 13.0766859535023
0.51 0.51 13.1033896213278
0.51 0.53 13.1385706627519
0.51 0.55 13.1823787901167
0.51 0.57 13.235066443032
0.51 0.59 13.2969971361891
0.51 0.61 13.3686582467691
0.51 0.63 13.4506792255908
0.51 0.65 13.5438567257705
0.51 0.67 13.6491888704129
0.51 0.69 13.7679219617945
0.51 0.71 13.9016145938013
0.51 0.73 14.0522267559986
0.51 0.75 14.2222458077997
0.51 0.77 14.4148684489774
0.51 0.79 14.6342705284379
0.51 0.81 14.8860198269497
0.51 0.83 15.1777318264088
0.51 0.85 15.5201602657835
0.51 0.87 15.9291161242369
0.51 0.89 16.4290942730521
0.51 0.91 17.0607979795143
0.51 0.93 17.8988811298739
0.51 0.95 19.1024609407251
0.51 0.97 21.1122930363513
0.51 0.99 26.2465922771424
0.53 0.01 23.7355726726247
0.53 0.03 19.1720635510215
0.53 0.05 17.4192495151494
0.53 0.07 16.3897628107472
0.53 0.09 15.687465736132
0.53 0.11 15.1695862839819
0.53 0.13 14.7692505558752
0.53 0.15 14.4500598727213
0.53 0.17 14.1901499602409
0.53 0.19 13.9754360785159
0.53 0.21 13.7963600305853
0.53 0.23 13.6461703517161
0.53 0.25 13.519945801316
0.53 0.27 13.4140087244845
0.53 0.29 13.3255561711472
0.53 0.31 13.2524190780036
0.53 0.33 13.1929000955435
0.53 0.35 13.1456615394338
0.53 0.37 13.1096463484468
0.53 0.39 13.0840214286337
0.53 0.41 13.0681366089921
0.53 0.43 13.0614947888941
0.53 0.45 13.0637303466761
0.53 0.47 13.0745938511224
0.53 0.49 13.093941775346
0.53 0.51 13.1217303774202
0.53 0.53 13.1580132605476
0.53 0.55 13.2029424087936
0.53 0.57 13.2567727502808
0.53 0.59 13.3198705605324
0.53 0.61 13.3927263174268
0.53 0.63 13.4759729962499
0.53 0.65 13.5704113045944
0.53 0.67 13.6770440870378
0.53 0.69 13.7971232142021
0.53 0.71 13.9322139358614
0.53 0.73 14.0842843135628
0.53 0.75 14.2558316533146
0.53 0.77 14.4500651319941
0.53 0.79 14.6711765711497
0.53 0.81 14.924754686699
0.53 0.83 15.2184431756806
0.53 0.85 15.5630351065555
0.53 0.87 15.9743986168288
0.53 0.89 16.4771161950255
0.53 0.91 17.1120352671594
0.53 0.93 17.9540716318105
0.53 0.95 19.1628956043996
0.53 0.97 21.1807806223838
0.53 0.99 26.3338419845768
0.55 0.01 23.7059509469598
0.55 0.03 19.1496689452537
0.55 0.05 17.400294313571
0.55 0.07 16.3732376780602
0.55 0.09 15.6729024831303
0.55 0.11 15.1567162863779
0.55 0.13 14.7579007911249
0.55 0.15 14.440110559911
0.55 0.17 14.1815140791847
0.55 0.19 13.9680482677978
0.55 0.21 13.7901700540071
0.55 0.23 13.6411390078163
0.55 0.25 13.516042236545
0.55 0.27 13.4112086003136
0.55 0.29 13.323840375711
0.55 0.31 13.2517727991015
0.55 0.33 13.1933121419493
0.55 0.35 13.1471238383018
0.55 0.37 13.1121535713802
0.55 0.39 13.0875707145732
0.55 0.41 13.072727362234
0.55 0.43 13.0671285373762
0.55 0.45 13.0704106504378
0.55 0.47 13.0823262543126
0.55 0.49 13.1027337978055
0.55 0.51 13.1315915440423
0.55 0.53 13.1689551685453
0.55 0.55 13.2149788348808
0.55 0.57 13.2699198017721
0.55 0.59 13.3341468766795
0.55 0.61 13.408153330167
0.55 0.63 13.4925752632584
0.55 0.65 13.5882169325491
0.55 0.67 13.6960852700074
0.55 0.69 13.8174369220909
0.55 0.71 13.9538428025841
0.55 0.73 14.1072777968551
0.55 0.75 14.2802475725792
0.55 0.77 14.4759717457613
0.55 0.79 14.6986554471233
0.55 0.81 14.9539047749047
0.55 0.83 15.2493867798392
0.55 0.85 15.595926992465
0.55 0.87 16.0094406079741
0.55 0.89 16.5145820784907
0.55 0.91 17.152316968431
0.55 0.93 17.9977752496494
0.55 0.95 19.2110785540198
0.55 0.97 21.2357361082742
0.55 0.99 26.4042798206178
0.57 0.01 23.6607428075485
0.57 0.03 19.1146789200095
0.57 0.05 17.3698902584676
0.57 0.07 16.3459358523219
0.57 0.09 15.6480202344324
0.57 0.11 15.1338641939054
0.57 0.13 14.7368289001219
0.57 0.15 14.4206460274017
0.57 0.17 14.1635311587122
0.57 0.19 13.9514521049483
0.57 0.21 13.7748871843884
0.57 0.23 13.62711142623
0.57 0.25 13.5032235102933
0.57 0.27 13.3995612211698
0.57 0.29 13.313333898316
0.57 0.31 13.2423824986196
0.57 0.33 13.1850180263562
0.57 0.35 13.1399099102219
0.57 0.37 13.1060072703985
0.57 0.39 13.0824824935028
0.57 0.41 13.0686903654128
0.57 0.43 13.0641383587961
0.57 0.45 13.0684651561994
0.57 0.47 13.0814254586469
0.57 0.49 13.1028797854143
0.57 0.51 13.1327884342283
0.57 0.53 13.1712091188537
0.57 0.55 13.2182980839813
0.57 0.57 13.274314753277
0.57 0.59 13.3396302277018
0.57 0.61 13.4147402508786
0.57 0.63 13.5002836367772
0.57 0.65 13.5970676685203
0.57 0.67 13.7061027107825
0.57 0.69 13.8286493682621
0.57 0.71 13.9662831961049
0.57 0.73 14.1209846172238
0.57 0.75 14.2952660282411
0.57 0.77 14.4923553854865
0.57 0.79 14.7164683865632
0.57 0.81 14.9732248548096
0.57 0.83 15.2703101912326
0.57 0.85 15.6185753215459
0.57 0.87 16.0339721059709
0.57 0.89 16.5412108560259
0.57 0.91 17.1813485082996
0.57 0.93 18.0296801056626
0.57 0.95 19.2466739185977
0.57 0.97 21.2767849467156
0.57 0.99 26.4574360033485
0.59 0.01 23.5995791336336
0.59 0.03 19.0667922292199
0.59 0.05 17.3277608321609
0.59 0.07 16.3075945095589
0.59 0.09 15.6125648912514
0.59 0.11 15.1007818416435
0.59 0.13 14.7057908760139
0.59 0.15 14.3914252009299
0.59 0.17 14.1359621606772
0.59 0.19 13.9254099023013
0.59 0.21 13.7502745411284
0.59 0.23 13.6038510897623
0.59 0.25 13.4812530972181
0.59 0.27 13.3788297353381
0.59 0.29 13.2937992827729
0.59 0.31 13.2240098683297
0.59 0.33 13.1677783643131
0.59 0.35 13.1237790882313
0.59 0.37 13.0909653033158
0.59 0.39 13.0685129653893
0.59 0.41 13.0557799852113
0.59 0.43 13.0522766158226
0.59 0.45 13.0576440543987
0.59 0.47 13.0716393146236
0.59 0.49 13.0941250796309
0.59 0.51 13.1250637080407
0.59 0.53 13.1645149126285
0.59 0.55 13.2126369136808
0.59 0.57 13.2696911248262
0.59 0.59 13.3360506903438
0.59 0.61 13.4122134927655
0.59 0.63 13.4988206284373
0.59 0.65 13.5966818628603
0.59 0.67 13.7068103123069
0.59 0.69 13.8304696897909
0.59 0.71 13.9692391293659
0.59 0.73 14.1251032557632
0.59 0.75 14.3005794996805
0.59 0.77 14.4989019797147
0.59 0.79 14.7242941151907
0.59 0.81 14.9823856609014
0.59 0.83 15.2808751789628
0.59 0.85 15.6306316621229
0.59 0.87 16.0476328602391
0.59 0.89 16.5566282489796
0.59 0.91 17.1987383916793
0.59 0.93 18.0493725091238
0.59 0.95 19.2692370261157
0.59 0.97 21.303432184235
0.59 0.99 26.4926908655086
0.61 0.01 23.5219511933514
0.61 0.03 19.0055947259651
0.61 0.05 17.2735268172497
0.61 0.07 16.2578540810622
0.61 0.09 15.5661896449964
0.61 0.11 15.0571313077073
0.61 0.13 14.6644552180515
0.61 0.15 14.3521212990598
0.61 0.17 14.098483778283
0.61 0.19 13.889600876354
0.61 0.21 13.7160131108382
0.61 0.23 13.5710401411997
0.61 0.25 13.449813783197
0.61 0.27 13.348697133492
0.61 0.29 13.2649193427069
0.61 0.31 13.1963372061121
0.61 0.33 13.1412746324821
0.61 0.35 13.0984117479247
0.61 0.37 13.0667066844659
0.61 0.39 13.0453395379588
0.61 0.41 13.0336717882692
0.61 0.43 13.0312168070083
0.61 0.45 13.0376185530035
0.61 0.47 13.0526365189316
0.61 0.49 13.076135644439
0.61 0.51 13.1080803721304
0.61 0.53 13.1485323688672
0.61 0.55 13.197651716709
0.61 0.57 13.2557016331681
0.61 0.59 13.3230570414456
0.61 0.61 13.4002176110667
0.61 0.63 13.4878262682711
0.61 0.65 13.5866946899295
0.61 0.67 13.6978380299187
0.61 0.69 13.8225222192859
0.61 0.71 13.9623288587289
0.61 0.73 14.1192453770734
0.61 0.75 14.2957924661801
0.61 0.77 14.4952081292165
0.61 0.79 14.7217205326129
0.61 0.81 14.9809653971422
0.61 0.83 15.2806490227453
0.61 0.85 15.6316508115712
0.61 0.87 16.0499631447193
0.61 0.89 16.5603572205108
0.61 0.91 17.2039882466671
0.61 0.93 18.0563264655516
0.61 0.95 19.2782031593574
0.61 0.97 21.3150499808767
0.61 0.99 26.5092592729547
0.63 0.01 23.4271944657205
0.63 0.03 18.9305462445494
0.63 0.05 17.2066943321649
0.63 0.07 16.1962469528606
0.63 0.09 15.5084441195736
0.63 0.11 15.0024743738971
0.63 0.13 14.6123926312893
0.63 0.15 14.3023117171931
0.63 0.17 14.050678464378
0.63 0.19 13.8436112897922
0.63 0.21 13.6716919789512
0.63 0.23 13.5282696848718
0.63 0.25 13.4084980204928
0.63 0.27 13.3087566435537
0.63 0.29 13.2262875840591
0.63 0.31 13.1589578554686
0.63 0.33 13.1050996156398
0.63 0.35 13.0633997532832
0.63 0.37 13.0328220213717
0.63 0.39 13.0125512467394
0.63 0.41 13.0019529375222
0.63 0.43 13.000543932638
0.63 0.45 13.0079712062774
0.63 0.47 13.0239968996552
0.63 0.49 13.048488301548
0.63 0.51 13.0814119584524
0.63 0.53 13.1228314400505
0.63 0.55 13.1729085667318
0.63 0.57 13.2319081606725
0.63 0.59 13.3002066425653
0.63 0.61 13.3783050955541
0.63 0.63 13.4668477966772
0.63 0.65 13.5666477304154
0.63 0.67 13.6787213340481
0.63 0.69 13.8043358169159
0.63 0.71 13.9450740729548
0.63 0.73 14.1029248611558
0.63 0.75 14.2804102656047
0.63 0.77 14.4807697736383
0.63 0.79 14.7082331646377
0.63 0.81 14.9684379480006
0.63 0.83 15.269092449373
0.63 0.85 15.621078416002
0.63 0.87 16.0403910054683
0.63 0.89 16.5518047755195
0.63 0.91 17.1964790676185
0.63 0.93 18.0498891921735
0.63 0.95 19.2728720419699
0.63 0.97 21.3108604026348
0.63 0.99 26.5061691559632
0.65 0.01 23.3144663828004
0.65 0.03 18.8409625630399
0.65 0.05 17.1266383890785
0.65 0.07 16.122181944741
0.65 0.09 15.4387594669388
0.65 0.11 14.9362580662632
0.65 0.13 14.5490619028879
0.65 0.15 14.2414641641648
0.65 0.17 13.9920207731962
0.65 0.19 13.7869209562755
0.65 0.21 13.6167949642924
0.65 0.23 13.4750265239767
0.65 0.25 13.3567947453326
0.65 0.27 13.2584986094001
0.65 0.29 13.177395128352
0.65 0.31 13.1113631587533
0.65 0.33 13.0587443768093
0.65 0.35 13.0182334318429
0.65 0.37 12.9888004840181
0.65 0.39 12.9696357082296
0.65 0.41 12.9601091196123
0.65 0.43 12.9597413871296
0.65 0.45 12.9681827632013
0.65 0.47 12.9851982119116
0.65 0.49 13.0106574645044
0.65 0.51 13.0445291880717
0.65 0.53 13.0868787967252
0.65 0.55 13.1378697145556
0.65 0.57 13.1977681536548
0.65 0.59 13.2669517304576
0.65 0.61 13.3459225426013
0.65 0.63 13.4353257067621
0.65 0.65 13.5359748716979
0.65 0.67 13.6488869551959
0.65 0.69 13.7753294451644
0.65 0.71 13.9168852811191
0.65 0.73 14.0755429856551
0.65 0.75 14.2538240493291
0.65 0.77 14.4549668938813
0.65 0.79 14.6831995831904
0.65 0.81 14.9441569797676
0.65 0.83 15.2455433708007
0.65 0.85 15.5982342885089
0.65 0.87 16.0182150848873
0.65 0.89 16.5302441894901
0.65 0.91 17.1754527021229
0.65 0.93 18.0292616339161
0.65 0.95 19.252386978447
0.65 0.97 21.2899122937726
0.65 0.99 26.4822326662964
0.67 0.01 23.1827162684458
0.67 0.03 18.7359910505396
0.67 0.05 17.0325807028286
0.67 0.07 16.0349233695837
0.67 0.09 15.3564282651435
0.67 0.11 14.8577951599996
0.67 0.13 14.473790866123
0.67 0.15 14.168917983374
0.67 0.17 13.9218589640507
0.67 0.19 13.7188850697858
0.67 0.21 13.5506826291289
0.67 0.23 13.410675314809
0.67 0.25 13.2940716459201
0.67 0.27 13.1972928468316
0.67 0.29 13.1176131342562
0.67 0.31 13.052924924649
0.67 0.33 13.0015807530382
0.67 0.35 12.9622840827873
0.67 0.37 12.9340123105455
0.67 0.39 12.915961609465
0.67 0.41 12.9075070053496
0.67 0.43 12.908173377974
0.67 0.45 12.9176145328573
0.67 0.47 12.9355984378798
0.67 0.49 12.9619973616607
0.67 0.51 12.9967821053266
0.67 0.53 13.0400198609444
0.67 0.55 13.0918755086179
0.67 0.57 13.152616417237
0.67 0.59 13.2226210730147
0.67 0.61 13.3023921581253
0.67 0.63 13.3925750792111
0.67 0.65 13.4939834583375
0.67 0.67 13.6076338321982
0.67 0.69 13.734792895131
0.67 0.71 13.8770422948556
0.67 0.73 14.0363686390016
0.67 0.75 14.2152906975115
0.67 0.77 14.4170430959664
0.67 0.79 14.6458486190141
0.67 0.81 14.907334734067
0.67 0.83 15.2091951991486
0.67 0.85 15.562290170436
0.67 0.87 15.9825817306603
0.67 0.89 16.4947913303606
0.67 0.91 17.1399871910787
0.67 0.93 17.993472517071
0.67 0.95 19.2157070828249
0.67 0.97 21.2510504947166
0.67 0.99 26.4360077984418
0.69 0.01 23.0306449506809
0.69 0.03 18.6145779564641
0.69 0.05 16.9235598904783
0.69 0.07 15.9335629184243
0.69 0.09 15.2605775354927
0.69 0.11 14.7662380169957
0.69 0.13 14.3857508597261
0.69 0.15 14.0838590967919
0.69 0.17 13.8393903297801
0.69 0.19 13.6387098410105
0.69 0.21 13.47256816307
0.69 0.23 13.3344346490936
0.69 0.25 13.2195514023641
0.69 0.27 13.1243650064031
0.69 0.29 13.0461692532989
0.69 0.31 12.9828719503247
0.69 0.33 12.9328379203754
0.69 0.35 12.8947805633067
0.69 0.37 12.8676853952643
0.69 0.39 12.8507552792944
0.69 0.41 12.8433707868773
0.69 0.43 12.8450614121671
0.69 0.45 12.855484804035
0.69 0.47 12.8744121238121
0.69 0.49 12.901718274956
0.69 0.51 12.9373762026995
0.69 0.53 12.9814548013266
0.69 0.55 13.0341202439306
0.69 0.57 13.0956408012754
0.69 0.59 13.1663954744723
0.69 0.61 13.2468870633235
0.69 0.63 13.3377606684907
0.69 0.65 13.4398291370398
0.69 0.67 13.5541076922157
0.69 0.69 13.6818610752924
0.69 0.71 13.8246681965076
0.69 0.73 13.984511934658
0.69 0.75 14.1639060411907
0.69 0.77 14.3660783963975
0.69 0.79 14.5952426574533
0.69 0.81 14.8570137702219
0.69 0.83 15.1590679568107
0.69 0.85 15.5122401092284
0.69 0.87 15.9324545102887
0.69 0.89 16.4443731306237
0.69 0.91 17.0889639394787
0.69 0.93 17.9413438137527
0.69 0.95 19.1615703206847
0.69 0.97 21.1928748846242
0.69 0.99 26.3657473334765
0.71 0.01 22.8566503288946
0.71 0.03 18.4754243311692
0.71 0.05 16.7983913198816
0.71 0.07 15.8169817857756
0.71 0.09 15.1501323984952
0.71 0.11 14.6605433521508
0.71 0.13 14.2839223367745
0.71 0.15 13.9852862715443
0.71 0.17 13.7436279858781
0.71 0.19 13.5454197058797
0.71 0.21 13.3814849295559
0.71 0.23 13.2453448722608
0.71 0.25 13.1322797216987
0.71 0.27 13.0387647784382
0.71 0.29 12.9621159644208
0.71 0.31 12.900258449939
0.71 0.33 12.8515708845043
0.71 0.35 12.8147778125006
0.71 0.37 12.788873819285
0.71 0.39 12.7730692009955
0.71 0.41 12.7667506489093
0.71 0.43 12.7694527037329
0.71 0.45 12.7808371674198
0.71 0.47 12.8006785957077
0.71 0.49 12.8288546280892
0.71 0.51 12.8653403604497
0.71 0.53 12.9102063028212
0.71 0.55 12.9636197401172
0.71 0.57 13.025849564019
0.71 0.59 13.0972749009669
0.71 0.61 13.1783981570164
0.71 0.63 13.2698634751091
0.71 0.65 13.372482109775
0.71 0.67 13.4872669529396
0.71 0.69 13.615479527658
0.71 0.71 13.7586944299159
0.71 0.73 13.9188888319882
0.71 0.75 14.0985689620675
0.71 0.77 14.3009527412086
0.71 0.79 14.5302405060686
0.71 0.81 14.7920290960377
0.71 0.83 15.0939695649293
0.71 0.85 15.4468607708198
0.71 0.87 15.8665733720503
0.71 0.89 16.3776853572115
0.71 0.91 17.0210237488384
0.71 0.93 17.8714444949347
0.71 0.95 19.0884440244924
0.71 0.97 21.1136855485964
0.71 0.99 26.2693304949378
0.73 0.01 22.6587533323203
0.73 0.03 18.3169260741112
0.73 0.05 16.6556125061295
0.73 0.07 15.6837991679104
0.73 0.09 15.0237666588228
0.73 0.11 14.539424333188
0.73 0.13 14.1670481149957
0.73 0.15 13.871965269143
0.73 0.17 13.6333557347751
0.73 0.19 13.4378127645663
0.73 0.21 13.2762423687565
0.73 0.23 13.1422243602355
0.73 0.25 13.0310819136932
0.73 0.27 12.9393227042761
0.73 0.29 12.8642875656519
0.73 0.31 12.8039211783487
0.73 0.33 12.7566176932336
0.73 0.35 12.7211141134321
0.73 0.37 12.6964151260721
0.73 0.39 12.6817392677222
0.73 0.41 12.6764799723485
0.73 0.43 12.6801772951892
0.73 0.45 12.6924975255647
0.73 0.47 12.7132188290612
0.73 0.49 12.7422216875771
0.73 0.51 12.779483350457
0.73 0.53 12.8250758444287
0.73 0.55 12.8791673633872
0.73 0.57 12.9420271076517
0.73 0.59 13.0140338975136
0.73 0.61 13.0956891800549
0.73 0.63 13.187635421075
0.73 0.65 13.2906813809514
0.73 0.67 13.4058364984736
0.73 0.69 13.5343576848092
0.73 0.71 13.6778134854092
0.73 0.73 13.8381731889154
0.73 0.75 14.0179327435967
0.73 0.77 14.2202965747832
0.73 0.79 14.4494470855316
0.73 0.81 14.7109568652273
0.73 0.83 15.012443404644
0.73 0.85 15.3646576836969
0.73 0.87 15.7833993346394
0.73 0.89 16.2931354224469
0.73 0.91 16.9345072807526
0.73 0.93 17.7820279132583
0.73 0.95 18.9944578988102
0.73 0.97 21.0114085491296
0.73 0.99 26.1441704380729
0.75 0.01 22.4344957719269
0.75 0.03 18.1370912305758
0.75 0.05 16.4934077922366
0.75 0.07 15.532301227836
0.75 0.09 14.8798346537961
0.75 0.11 14.4012845236039
0.75 0.13 14.033568911394
0.75 0.15 13.7423656246583
0.75 0.17 13.5070658358254
0.75 0.19 13.3143993486542
0.75 0.21 13.1553652090148
0.75 0.23 13.0236092509705
0.75 0.25 12.9145030391869
0.75 0.27 12.8245906536989
0.75 0.29 12.7512409047611
0.75 0.31 12.6924203482359
0.75 0.33 12.6465404804687
0.75 0.35 12.6123522098739
0.75 0.37 12.5888714612568
0.75 0.39 12.5753258990718
0.75 0.41 12.5711163839008
0.75 0.43 12.5757889984387
0.75 0.45 12.5890148846516
0.75 0.47 12.6105760519353
0.75 0.49 12.6403559379574
0.75 0.51 12.6783339442972
0.75 0.53 12.7245835003714
0.75 0.55 12.7792734800516
0.75 0.57 12.8426730419463
0.75 0.59 12.9151602176123
0.75 0.61 12.9972348641208
0.75 0.63 13.0895369678807
0.75 0.65 13.1928717905094
0.75 0.67 13.30824406843
0.75 0.69 13.436904549642
0.75 0.71 13.5804137970746
0.75 0.73 13.7407307938785
0.75 0.75 13.920338142491
0.75 0.77 14.12242284001
0.75 0.79 14.3511442269956
0.75 0.81 14.6120438132263
0.75 0.83 14.9126961952579
0.75 0.85 15.2637913106955
0.75 0.87 15.6810384265827
0.75 0.89 16.1887637454848
0.75 0.91 16.8273731962526
0.75 0.93 17.6709457124763
0.75 0.95 18.8773119175214
0.75 0.97 20.8834938856329
0.75 0.99 25.9870870859881
0.77 0.01 22.1807967656963
0.77 0.03 17.9334237548535
0.77 0.05 16.3095024967027
0.77 0.07 15.3603412700006
0.77 0.09 14.7162754861026
0.77 0.11 14.2441250641764
0.77 0.13 13.8815327657414
0.77 0.15 13.5945718242033
0.77 0.17 13.3628715801015
0.77 0.19 13.1733157210474
0.77 0.21 13.0170080769339
0.77 0.23 12.8876687901591
0.77 0.25 12.7807238462545
0.77 0.27 12.6927582282832
0.77 0.29 12.6211721431751
0.77 0.31 12.5639566608148
0.77 0.33 12.5195426799206
0.77 0.35 12.4866966270679
0.77 0.37 12.4644469306314
0.77 0.39 12.4520313712779
0.77 0.41 12.4488589970975
0.77 0.43 12.4544824879857
0.77 0.45 12.4685782431882
0.77 0.47 12.4909323736244
0.77 0.49 12.521431395443
0.77 0.51 12.5600568568167
0.77 0.53 12.6068834577979
0.77 0.55 12.6620804912087
0.77 0.57 12.7259166767521
0.77 0.59 12.7987687115881
0.77 0.61 12.8811341503738
0.77 0.63 12.9736495953554
0.77 0.65 13.0771156771957
0.77 0.67 13.1925310227839
0.77 0.69 13.3211384702183
0.77 0.71 13.4644884251443
0.77 0.73 13.6245268396733
0.77 0.75 13.8037195207092
0.77 0.77 14.0052316130308
0.77 0.79 14.2331936254384
0.77 0.81 14.4931083066699
0.77 0.83 14.7924968650871
0.77 0.85 15.1419733927099
0.77 0.87 15.5571350460059
0.77 0.89 16.0621335037395
0.77 0.91 16.6970833963132
0.77 0.93 17.5355271447351
0.77 0.95 18.7341472202103
0.77 0.97 20.7267724686238
0.77 0.99 25.7941288992415
0.79 0.01 21.8937462015302
0.79 0.03 17.7027563078
0.79 0.05 16.1010106560512
0.79 0.07 15.1651961592194
0.79 0.09 14.5304752861385
0.79 0.11 14.0654111828815
0.79 0.13 13.7084647811744
0.79 0.15 13.4261555741376
0.79 0.17 13.1983815750471
0.79 0.19 13.0121999844749
0.79 0.21 12.8588327205244
0.79 0.23 12.7320836179205
0.79 0.25 12.6274399116029
0.79 0.27 12.5415325802044
0.79 0.29 12.4717970988469
0.79 0.31 12.4162520378921
0.79 0.33 12.3733500258814
0.79 0.35 12.3418748320085
0.79 0.37 12.3208688195689
0.79 0.39 12.3095810022805
0.79 0.41 12.3074294748144
0.79 0.43 12.313974156639
0.79 0.45 12.3288971594065
0.79 0.47 12.3519889839983
0.79 0.49 12.3831393602424
0.79 0.51 12.4223319723344
0.79 0.53 12.4696426367502
0.79 0.55 12.5252407644203
0.79 0.57 12.5893941804155
0.79 0.59 12.6624776228261
0.79 0.61 12.7449855294151
0.79 0.63 12.8375500847453
0.79 0.65 12.9409659959935
0.79 0.67 13.0562241747723
0.79 0.69 13.1845575567068
0.79 0.71 13.3275039099506
0.79 0.73 13.4869930478535
0.79 0.75 13.6654700490199
0.79 0.77 13.866073163006
0.79 0.79 14.0928974913785
0.79 0.81 14.3513982678534
0.79 0.83 14.6490313544125
0.79 0.85 14.9963181300595
0.79 0.87 15.4087188649282
0.79 0.89 15.9101723641324
0.79 0.91 16.5404382848569
0.79 0.93 17.3724058386451
0.79 0.95 18.5613608009678
0.79 0.97 20.5372508343438
0.79 0.99 25.5603170727107
0.81 0.01 21.5682991171879
0.81 0.03 17.4410028516699
0.81 0.05 15.8642097425065
0.81 0.07 14.9433538846698
0.81 0.09 14.3190634299046
0.81 0.11 13.8618747050357
0.81 0.13 13.5111744216989
0.81 0.15 13.233986846949
0.81 0.17 13.0105137793333
0.81 0.19 12.8280085258244
0.81 0.21 12.6778264054493
0.81 0.23 12.5538657453886
0.81 0.25 12.4516828885102
0.81 0.27 12.367960669192
0.81 0.29 12.3001742853553
0.81 0.31 12.2463732435912
0.81 0.33 12.2050345793552
0.81 0.35 12.1749615024547
0.81 0.37 12.1552119564763
0.81 0.39 12.1450474713745
0.81 0.41 12.1438961747007
0.81 0.43 12.1513259621469
0.81 0.45 12.167025178644
0.81 0.47 12.1907890437529
0.81 0.49 12.2225106529764
0.81 0.51 12.2621758103479
0.81 0.53 12.3098612667842
0.81 0.55 12.3657362000202
0.81 0.57 12.4300670102657
0.81 0.59 12.5032257510768
0.81 0.61 12.5857027984513
0.81 0.63 12.6781247211421
0.81 0.65 12.7812788051936
0.81 0.67 12.896146387052
0.81 0.69 13.0239481925581
0.81 0.71 13.1662064810135
0.81 0.73 13.324831329782
0.81 0.75 13.5022425375788
0.81 0.77 13.7015456230069
0.81 0.79 13.9267926719039
0.81 0.81 14.1833812745784
0.81 0.83 14.4786881120133
0.81 0.85 14.8231223373089
0.81 0.87 15.2319786744898
0.81 0.89 15.7289386957131
0.81 0.91 16.3533334362249
0.81 0.93 17.1772639288317
0.81 0.95 18.3543318069944
0.81 0.97 20.30980795357
0.81 0.99 25.2792677480789
0.83 0.01 21.1978077179568
0.83 0.03 17.1427798230266
0.83 0.05 15.5941957235975
0.83 0.07 14.6901883005636
0.83 0.09 14.0776005405993
0.83 0.11 13.6292116992103
0.83 0.13 13.2854604978641
0.83 0.15 13.0139446156067
0.83 0.17 12.7952108229699
0.83 0.19 12.616735034604
0.83 0.21 12.4700239311673
0.83 0.23 12.349082999577
0.83 0.25 12.2495469072878
0.83 0.27 12.1681572169281
0.83 0.29 12.1024340729018
0.83 0.31 12.0504619464992
0.83 0.33 12.0107454185458
0.83 0.35 11.9821095985213
0.83 0.37 11.963629938297
0.83 0.39 11.954581987063
0.83 0.41 11.9544050598247
0.83 0.43 11.9626758900303
0.83 0.45 11.9790896640809
0.83 0.47 12.0034467027389
0.83 0.49 12.0356436420952
0.83 0.51 12.0756683832933
0.83 0.53 12.1235983940526
0.83 0.55 12.1796022021555
0.83 0.57 12.2439441557163
0.83 0.59 12.3169927667953
0.83 0.61 12.3992332344401
0.83 0.63 12.4912850982933
0.83 0.65 12.5939264573484
0.83 0.67 12.7081268804653
0.83 0.69 12.8350921644592
0.83 0.71 12.9763256763681
0.83 0.73 13.1337135194317
0.83 0.75 13.3096448505409
0.83 0.77 13.5071855832977
0.83 0.79 13.7303358263066
0.83 0.81 13.9844235978077
0.83 0.83 14.2767301051428
0.83 0.85 14.6175292970254
0.83 0.87 15.0219166032005
0.83 0.89 15.513264130296
0.83 0.91 16.1303875750008
0.83 0.93 16.9444408805953
0.83 0.95 18.1070031176994
0.83 0.97 20.0377317441936
0.83 0.99 24.9426145111549
0.85 0.01 20.7732742344069
0.85 0.03 16.8008013477262
0.85 0.05 15.2843323936848
0.85 0.07 14.3994398933976
0.85 0.09 13.8000804410083
0.85 0.11 13.3615998403613
0.85 0.13 13.0256402610788
0.85 0.15 12.76045513869
0.85 0.17 12.5469856265067
0.85 0.19 12.3729620393941
0.85 0.21 12.2300639659803
0.85 0.23 12.1124192486772
0.85 0.25 12.0157519355171
0.85 0.27 11.9368705610295
0.85 0.29 11.8733464815896
0.85 0.31 11.8233039646999
0.85 0.33 11.785278900225
0.85 0.35 11.7581212458087
0.85 0.37 11.7409262728583
0.85 0.39 11.7329853510451
0.85 0.41 11.7337503659086
0.85 0.43 11.7428079199905
0.85 0.45 11.759860768355
0.85 0.47 11.7847147891842
0.85 0.49 11.817270366026
0.85 0.51 11.85751746657
0.85 0.53 11.9055340105621
0.85 0.55 11.9614873717284
0.85 0.57 12.025639088949
0.85 0.59 12.0983530994208
0.85 0.61 12.1801080813296
0.85 0.63 12.2715148427377
0.85 0.65 12.3733401689641
0.85 0.67 12.4865392216047
0.85 0.69 12.6122995950104
0.85 0.71 12.7521016915092
0.85 0.73 12.9078025395099
0.85 0.75 13.0817542014118
0.85 0.77 13.2769747140443
0.85 0.79 13.4974014257819
0.85 0.81 13.7482784303399
0.85 0.83 14.0367718592314
0.85 0.85 14.3729928118885
0.85 0.87 14.7717968237908
0.85 0.89 15.2561837012128
0.85 0.91 15.8643494875673
0.85 0.93 16.666309883379
0.85 0.95 17.8112143248245
0.85 0.97 19.7119802326181
0.85 0.99 24.5390878324089
0.87 0.01 20.2820948888157
0.87 0.03 16.4048625567414
0.87 0.05 14.9253256908511
0.87 0.07 14.0623429687885
0.87 0.09 13.4780929767596
0.87 0.11 13.0508871613928
0.87 0.13 12.7237578972834
0.87 0.15 12.4657159252228
0.87 0.17 12.2581577154577
0.87 0.19 12.0891071899202
0.87 0.21 11.9504434161368
0.87 0.23 11.8364353311801
0.87 0.25 11.7429099974863
0.87 0.27 11.6667530869827
0.87 0.29 11.605594893908
0.87 0.31 11.557605439361
0.87 0.33 11.5213565626407
0.87 0.35 11.495726704545
0.87 0.37 11.4798338050307
0.87 0.39 11.4729872741839
0.87 0.41 11.47465327218
0.87 0.43 11.4844295408193
0.87 0.45 11.5020272987406
0.87 0.47 11.5272585420834
0.87 0.49 11.560027654661
0.87 0.51 11.6003266304474
0.87 0.53 11.6482335118153
0.87 0.55 11.7039138935404
0.87 0.57 11.767625567912
0.87 0.59 11.8397266187663
0.87 0.61 11.9206875413766
0.87 0.63 12.0111083072855
0.87 0.65 12.111741759264
0.87 0.67 12.2235253889979
0.87 0.69 12.3476245428343
0.87 0.71 12.4854916258158
0.87 0.73 12.6389482887058
0.87 0.75 12.8103015264883
0.87 0.77 13.002511279133
0.87 0.79 13.2194388125794
0.87 0.81 13.4662265645174
0.87 0.83 13.7499013743115
0.87 0.85 14.0803773410542
0.87 0.87 14.4722199523932
0.87 0.89 14.947979095995
0.87 0.91 15.5451023081801
0.87 0.93 16.3322309325365
0.87 0.95 17.4555819649197
0.87 0.97 19.3199412568836
0.87 0.99 24.0529697595302
0.89 0.01 19.705805838443
0.89 0.03 15.9400151137825
0.89 0.05 14.5035625761594
0.89 0.07 13.6660594494521
0.89 0.09 13.0993218041625
0.89 0.11 12.6851364076835
0.89 0.13 12.3681643457731
0.89 0.15 12.1183033527414
0.89 0.17 11.9174830353977
0.89 0.19 11.7540709944299
0.89 0.21 11.6201797105124
0.89 0.23 11.5102431475498
0.89 0.25 11.4202087943875
0.89 0.27 11.3470524428184
0.89 0.29 11.2884731916675
0.89 0.31 11.2426944236721
0.89 0.33 11.2083298535675
0.89 0.35 11.1842910471941
0.89 0.37 11.1697222510676
0.89 0.39 11.1639537501924
0.89 0.41 11.1664681550026
0.89 0.43 11.1768759678857
0.89 0.45 11.1948980130258
0.89 0.47 11.2203531193318
0.89 0.49 11.2531499925529
0.89 0.51 11.2932826001825
0.89 0.53 11.3408286850249
0.89 0.55 11.3959512631357
0.89 0.57 11.4589031811754
0.89 0.59 11.5300350346498
0.89 0.61 11.6098070108096
0.89 0.63 11.6988055535938
0.89 0.65 11.7977662025901
0.89 0.67 11.9076046090209
0.89 0.69 12.0294587001919
0.89 0.71 12.1647464514633
0.89 0.73 12.3152460802948
0.89 0.75 12.4832093243528
0.89 0.77 12.6715249652045
0.89 0.79 12.8839611606725
0.89 0.81 13.1255360322377
0.89 0.83 13.4031061802737
0.89 0.85 13.7263450616748
0.89 0.87 14.1094640259562
0.89 0.89 14.5744638571221
0.89 0.91 15.1578789305438
0.89 0.93 15.9266745231608
0.89 0.95 17.0234927093278
0.89 0.97 18.8432097122307
0.89 0.99 23.4613246291282
0.91 0.01 19.0156779314481
0.91 0.03 15.3830016339754
0.91 0.05 13.9978647821174
0.91 0.07 13.1906182041525
0.91 0.09 12.644608849855
0.91 0.11 12.2457805740428
0.91 0.13 11.9407422139428
0.91 0.15 11.7004519786213
0.91 0.17 11.5074767105426
0.91 0.19 11.3505946708194
0.91 0.21 11.2221971482633
0.91 0.23 11.1169151489255
0.91 0.25 11.0308398813359
0.91 0.27 10.9610546249738
0.91 0.29 10.9053404830607
0.91 0.31 10.8619843782647
0.91 0.33 10.8296498289077
0.91 0.35 10.8072877362006
0.91 0.37 10.7940735206007
0.91 0.39 10.7893621345217
0.91 0.41 10.792655549732
0.91 0.43 10.8035791987853
0.91 0.45 10.8218650397484
0.91 0.47 10.8473396912394
0.91 0.49 10.8799166120031
0.91 0.51 10.9195916732757
0.91 0.53 10.9664417543939
0.91 0.55 11.0206262238058
0.91 0.57 11.0823913796728
0.91 0.59 11.1520781433112
0.91 0.61 11.2301335526317
0.91 0.63 11.3171269258067
0.91 0.65 11.4137720057545
0.91 0.67 11.5209570267508
0.91 0.69 11.6397855827884
0.91 0.71 11.7716326186902
0.91 0.73 11.9182221472992
0.91 0.75 12.0817370239962
0.91 0.77 12.2649774074057
0.91 0.79 12.4715955824246
0.91 0.81 12.7064550559451
0.91 0.83 12.9762008114322
0.91 0.85 13.2902073121117
0.91 0.87 13.6622460779875
0.91 0.89 14.1136361760117
0.91 0.91 14.6797786752791
0.91 0.93 15.4255593976803
0.91 0.95 16.4891864999173
0.91 0.97 18.2532493324355
0.91 0.99 22.7285943142569
0.93 0.01 18.1630426305061
0.93 0.03 14.6944257540352
0.93 0.05 13.3723603205322
0.93 0.07 12.6021942605331
0.93 0.09 12.0815084708812
0.93 0.11 11.7013772247396
0.93 0.13 11.4108126012281
0.93 0.15 11.1820809666459
0.93 0.17 10.9985350265867
0.93 0.19 10.8494593378371
0.93 0.21 10.7275888130927
0.93 0.23 10.62779721379
0.93 0.25 10.5463527285682
0.93 0.27 10.4804709249276
0.93 0.29 10.4280337598887
0.93 0.31 10.3874062314273
0.93 0.33 10.3573129841583
0.93 0.35 10.336753124741
0.93 0.37 10.3249402002957
0.93 0.39 10.3212592487573
0.93 0.41 10.3252357630134
0.93 0.43 10.3365132070548
0.93 0.45 10.3548368587826
0.93 0.47 10.380042496932
0.93 0.49 10.4120489531665
0.93 0.51 10.4508539077379
0.93 0.53 10.4965325768188
0.93 0.55 10.5492391611822
0.93 0.57 10.6092111287948
0.93 0.59 10.6767766136628
0.93 0.61 10.7523654565535
0.93 0.63 10.8365247229079
0.93 0.65 10.9299399554788
0.93 0.67 11.0334640240749
0.93 0.69 11.1481563346548
0.93 0.71 11.2753365423981
0.93 0.73 11.4166591023043
0.93 0.75 11.5742185662438
0.93 0.77 11.7507015752782
0.93 0.79 11.9496120911674
0.93 0.81 12.1756158168726
0.93 0.83 12.4350871357405
0.93 0.85 12.7370183383947
0.93 0.87 13.0946189635104
0.93 0.89 13.5283373221283
0.93 0.91 14.0721273619239
0.93 0.93 14.7882204224386
0.93 0.95 15.8091662479638
0.93 0.97 17.50187856018
0.93 0.99 21.7947454180431
0.95 0.01 17.0540879462893
0.95 0.03 13.7983532292586
0.95 0.05 12.5579125183247
0.95 0.07 11.8356004740898
0.95 0.09 11.347495859805
0.95 0.11 10.991338777197
0.95 0.13 10.7192630939145
0.95 0.15 10.5052340692222
0.95 0.17 10.3336247485629
0.95 0.19 10.1943768646517
0.95 0.21 10.080671215098
0.95 0.23 9.98769644222237
0.95 0.25 9.91195019486294
0.95 0.27 9.85081946198029
0.95 0.29 9.80231679959257
0.95 0.31 9.76490822035498
0.95 0.33 9.73739736627256
0.95 0.35 9.71884555140277
0.95 0.37 9.70851542686007
0.95 0.39 9.70583067273792
0.95 0.41 9.71034687495785
0.95 0.43 9.72173043148834
0.95 0.45 9.73974339926962
0.95 0.47 9.76423289058706
0.95 0.49 9.79512410050043
0.95 0.51 9.83241638254318
0.95 0.53 9.87618204330354
0.95 0.55 9.92656773477812
0.95 0.57 9.98379851424104
0.95 0.59 10.0481848388393
0.95 0.61 10.1201329912738
0.95 0.63 10.2001597247479
0.95 0.65 10.288912313329
0.95 0.67 10.3871957640405
0.95 0.69 10.49600979535
0.95 0.71 10.6165994900075
0.95 0.73 10.7505255938887
0.95 0.75 10.8997638033499
0.95 0.77 11.0668480779654
0.95 0.79 11.2550830044341
0.95 0.81 11.4688685329096
0.95 0.83 11.7142156476539
0.95 0.85 11.9996035980347
0.95 0.87 12.3374877523348
0.95 0.89 12.7471482351754
0.95 0.91 13.2605981155412
0.95 0.93 13.9365094915224
0.95 0.95 14.8998470300162
0.95 0.97 16.4965167709435
0.95 0.99 20.5444316284131
0.97 0.01 15.4627148087938
0.97 0.03 12.5117843281843
0.97 0.05 11.387914244907
0.97 0.07 10.7337573895977
0.97 0.09 10.2919165188496
0.97 0.11 9.96968781837829
0.97 0.13 9.7236795821126
0.97 0.15 9.53029153389235
0.97 0.17 9.37535848495481
0.97 0.19 9.24976340281701
0.97 0.21 9.14732550342229
0.97 0.23 9.06368411249545
0.97 0.25 8.9956651581379
0.97 0.27 8.94090074389401
0.97 0.29 8.8975900438975
0.97 0.31 8.86434329225765
0.97 0.33 8.8400767940333
0.97 0.35 8.82394045287468
0.97 0.37 8.81526671273899
0.97 0.39 8.81353402857219
0.97 0.41 8.8183404769019
0.97 0.43 8.82938464611277
0.97 0.45 8.84645191338465
0.97 0.47 8.86940484755521
0.97 0.49 8.89817690592462
0.97 0.51 8.93276889738625
0.97 0.53 8.97324791415975
0.97 0.55 9.01974862346369
0.97 0.57 9.07247698382647
0.97 0.59 9.13171663023239
0.97 0.61 9.1978383807205
0.97 0.63 9.27131358259299
0.97 0.65 9.35273237859947
0.97 0.67 9.44282849249142
0.97 0.69 9.54251290564281
0.97 0.71 9.65291998293794
0.97 0.73 9.77547148492957
0.97 0.75 9.91196697211534
0.97 0.77 10.0647142913442
0.97 0.79 10.2367229282419
0.97 0.81 10.4319996655404
0.97 0.83 10.6560180696348
0.97 0.85 10.9164989329297
0.97 0.87 11.2247830345164
0.97 0.89 11.5984245169624
0.97 0.91 12.0665695660708
0.97 0.93 12.6826341941248
0.97 0.95 13.5603845205677
0.97 0.97 15.0147183966394
0.97 0.99 18.7005255896551
0.99 0.01 12.4638312052849
0.99 0.03 10.0860195607563
0.99 0.05 9.18077804755768
0.99 0.07 8.65409819091248
0.99 0.09 8.29852758537615
0.99 0.11 8.03935284453261
0.99 0.13 7.84160412536803
0.99 0.15 7.68626234935192
0.99 0.17 7.5619124374204
0.99 0.19 7.4612076889774
0.99 0.21 7.37916772930244
0.99 0.23 7.3122789930398
0.99 0.25 7.25798417766425
0.99 0.27 7.21437566131426
0.99 0.29 7.18000281469035
0.99 0.31 7.15374627952239
0.99 0.33 7.1347333656333
0.99 0.35 7.12227965332136
0.99 0.37 7.11584785352701
0.99 0.39 7.11501837722462
0.99 0.41 7.1194680771082
0.99 0.43 7.12895485676741
0.99 0.45 7.14330662207288
0.99 0.47 7.16241355910588
0.99 0.49 7.18622306858268
0.99 0.51 7.21473693212217
0.99 0.53 7.24801047112542
0.99 0.55 7.28615361160564
0.99 0.57 7.32933390830374
0.99 0.59 7.37778172648055
0.99 0.61 7.43179794830592
0.99 0.63 7.49176478557046
0.99 0.65 7.55816057352787
0.99 0.67 7.63157984070695
0.99 0.69 7.71276057457525
0.99 0.71 7.80262156323698
0.99 0.73 7.90231421397894
0.99 0.75 8.01329573329068
0.99 0.77 8.13743474884319
0.99 0.79 8.27716781408879
0.99 0.81 8.43573871665745
0.99 0.83 8.61757847738183
0.99 0.85 8.82893702337213
0.99 0.87 9.07899425182294
0.99 0.89 9.38195898265554
0.99 0.91 9.76142212865143
0.99 0.93 10.2606171401119
0.99 0.95 10.9716201844776
0.99 0.97 12.1492843042242
0.99 0.99 15.1328964414818

